Port-Hamiltonian Approach to Neural Network Training

Neural networks are discrete entities: subdivided into discrete layers and parametrized by weights which are iteratively optimized via difference equations. Recent work proposes networks with layer outputs which are no longer quantized but are solutions of an ordinary differential equation (ODE); however, these networks are still optimized via discrete methods (e.g. gradient descent). In this paper, we explore a different direction: namely, we propose a novel framework for learning in which the parameters themselves are solutions of ODEs. By viewing the optimization process as the evolution of a port-Hamiltonian system, we can ensure convergence to a minimum of the objective function. Numerical experiments have been performed to show the validity and effectiveness of the proposed methods.

==> Boundary.dat <==
-0.298 -0.043 0.000
-0.269 -0.043 0.000
-0.239 -0.043 0.000
-0.210 -0.043 0.000
-0.181 -0.043 0.000
-0.152 -0.043 0.000
-0.123 -0.043 0.000
-0.094 -0.043 0.000
-0.065 -0.043 0.000
-0.036 -0.043 0.000
-0.007 -0.043 0.000
0.022 -0.043 0.000
0.051 -0.043 0.000
0.080 -0.043 0.000
0.109 -0.043 0.000
0.138 -0.043 0.000
0.167 -0.043 0.000
0.196 -0.043 0.000
0.225 -0.043 0.000
0.254 -0.043 0.000
0.283 -0.043 0.000
0.312 -0.043 0.000
0.341 -0.043 0.000
0.370 -0.043 0.000
0.399 -0.043 0.000
0.428 -0.043 0.000
0.457 -0.043 0.000
0.486 -0.043 0.000
0.515 -0.043 0.000
0.544 -0.043 0.000
0.573 -0.043 0.000
0.602 -0.043 0.000
0.632 -0.043 0.000
0.661 -0.043 0.000
0.690 -0.043 0.000
0.719 -0.043 0.000
0.748 -0.043 0.000
0.777 -0.043 0.000
0.806 -0.043 0.000
0.835 -0.043 0.000
0.864 -0.043 0.000
0.893 -0.043 0.000
0.922 -0.043 0.000
0.951 -0.043 0.000
0.980 -0.043 0.000
1.009 -0.043 0.000
1.038 -0.043 0.000
1.067 -0.043 0.000
1.096 -0.043 0.000
1.125 -0.043 0.000
-0.298 -0.022 0.000
-0.269 -0.022 0.000
-0.239 -0.022 0.000
-0.210 -0.022 0.000
-0.181 -0.022 0.000
-0.152 -0.022 0.000
-0.123 -0.022 0.000
-0.094 -0.022 0.000
-0.065 -0.022 0.000
-0.036 -0.022 0.000
-0.007 -0.022 0.000
0.022 -0.022 0.000
0.051 -0.022 0.000
0.080 -0.022 0.000
0.109 -0.022 0.000
0.138 -0.022 0.000
0.167 -0.022 0.000
0.196 -0.022 0.000
0.225 -0.022 0.000
0.254 -0.022 0.000
0.283 -0.022 0.000
0.312 -0.022 0.000
0.341 -0.022 0.000
0.370 -0.022 0.000
0.399 -0.022 0.000
0.428 -0.022 0.000
0.457 -0.022 0.000
0.486 -0.022 0.000
0.515 -0.022 0.000
0.544 -0.022 0.000
0.573 -0.022 0.000
0.602 -0.022 0.000
0.632 -0.022 0.000
0.661 -0.022 0.000
0.690 -0.022 0.000
0.719 -0.022 0.000
0.748 -0.022 0.000
0.777 -0.022 0.000
0.806 -0.022 0.000
0.835 -0.022 0.000
0.864 -0.022 0.000
0.893 -0.022 0.000
0.922 -0.022 0.000
0.951 -0.022 0.000
0.980 -0.022 0.000
1.009 -0.022 0.000
1.038 -0.022 0.000
1.067 -0.022 0.000
1.096 -0.022 0.000
1.125 -0.022 0.000
-0.298 -0.001 0.000
-0.269 -0.001 0.000
-0.239 -0.001 0.000
-0.210 -0.001 0.000
-0.181 -0.001 0.000
-0.152 -0.001 0.000
-0.123 -0.001 0.000
-0.094 -0.001 0.000
-0.065 -0.001 0.000
-0.036 -0.001 0.000
-0.007 -0.001 0.000
0.022 -0.001 0.000
0.051 -0.001 0.000
0.080 -0.001 0.000
0.109 -0.001 0.000
0.138 -0.001 0.000
0.167 -0.001 0.000
0.196 -0.001 0.000
0.225 -0.001 0.000
0.254 -0.001 0.000
0.283 -0.001 0.000
0.312 -0.001 0.000
0.341 -0.001 0.000
0.370 -0.001 0.000
0.399 -0.001 0.000
0.428 -0.001 0.000
0.457 -0.001 0.000
0.486 -0.001 0.000
0.515 -0.001 0.000
0.544 -0.001 0.000
0.573 -0.001 0.000
0.602 -0.001 0.000
0.632 -0.001 0.000
0.661 -0.001 0.000
0.690 -0.001 0.000
0.719 -0.001 0.000
0.748 -0.001 0.000
0.777 -0.001 0.000
0.806 -0.001 0.000
0.835 -0.001 0.000
0.864 -0.001 0.000
0.893 -0.001 0.000
0.922 -0.001 0.000
0.951 -0.001 0.000
0.980 -0.001 0.000
1.009 -0.001 0.000
1.038 -0.001 0.000
1.067 -0.001 0.000
1.096 -0.001 0.000
1.125 -0.001 0.000
-0.298 0.021 0.000
-0.269 0.021 0.000
-0.239 0.021 0.000
-0.210 0.021 0.000
-0.181 0.021 0.000
-0.152 0.021 0.000
-0.123 0.021 0.000
-0.094 0.021 0.000
-0.065 0.021 0.000
-0.036 0.021 0.000
-0.007 0.021 0.000
0.022 0.021 0.000
0.051 0.021 0.000
0.080 0.021 0.000
0.109 0.021 0.000
0.138 0.021 0.000
0.167 0.021 0.000
0.196 0.021 0.000
0.225 0.021 0.000
0.254 0.021 0.000
0.283 0.021 0.000
0.312 0.021 0.000
0.341 0.021 0.000
0.370 0.021 0.000
0.399 0.021 0.000
0.428 0.021 0.000
0.457 0.021 0.000
0.486 0.021 0.000
0.515 0.021 0.000
0.544 0.021 0.000
0.573 0.021 0.000
0.602 0.021 0.000
0.632 0.021 0.000
0.661 0.021 0.000
0.690 0.021 0.000
0.719 0.021 0.000
0.748 0.021 0.000
0.777 0.021 0.000
0.806 0.021 0.000
0.835 0.021 0.000
0.864 0.021 0.000
0.893 0.021 0.000
0.922 0.021 0.000
0.951 0.021 0.000
0.980 0.021 0.000
1.009 0.021 0.000
1.038 0.021 0.000
1.067 0.021 0.000
1.096 0.021 0.000
1.125 0.021 0.000
-0.298 0.042 0.000
-0.269 0.042 0.000
-0.239 0.042 0.000
-0.210 0.042 0.000
-0.181 0.042 0.000
-0.152 0.042 0.000
-0.123 0.042 0.000
-0.094 0.042 0.000
-0.065 0.042 0.000
-0.036 0.042 0.000
-0.007 0.042 0.000
0.022 0.042 0.000
0.051 0.042 0.000
0.080 0.042 0.000
0.109 0.042 0.000
0.138 0.042 0.000
0.167 0.042 0.000
0.196 0.042 0.000
0.225 0.042 0.000
0.254 0.042 0.000
0.283 0.042 0.000
0.312 0.042 0.000
0.341 0.042 0.000
0.370 0.042 0.000
0.399 0.042 0.000
0.428 0.042 0.000
0.457 0.042 0.000
0.486 0.042 0.000
0.515 0.042 0.000
0.544 0.042 0.000
0.573 0.042 0.000
0.602 0.042 0.000
0.632 0.042 0.000
0.661 0.042 0.000
0.690 0.042 0.000
0.719 0.042 0.000
0.748 0.042 0.000
0.777 0.042 0.000
0.806 0.042 0.000
0.835 0.042 0.000
0.864 0.042 0.000
0.893 0.042 0.000
0.922 0.042 0.000
0.951 0.042 0.000
0.980 0.042 0.000
1.009 0.042 0.000
1.038 0.042 0.000
1.067 0.042 0.000
1.096 0.042 0.000
1.125 0.042 0.000
-0.298 0.063 0.000
-0.269 0.063 0.000
-0.239 0.063 0.000
-0.210 0.063 0.000
-0.181 0.063 0.000
-0.152 0.063 0.000
-0.123 0.063 0.000
-0.094 0.063 0.000
-0.065 0.063 0.000
-0.036 0.063 0.000
-0.007 0.063 0.000
0.022 0.063 0.000
0.051 0.063 0.000
0.080 0.063 0.000
0.109 0.063 0.000
0.138 0.063 0.000
0.167 0.063 0.000
0.196 0.063 0.000
0.225 0.063 0.000
0.254 0.063 0.000
0.283 0.063 0.000
0.312 0.063 0.000
0.341 0.063 0.000
0.370 0.063 0.000
0.399 0.063 0.000
0.428 0.063 0.000
0.457 0.063 0.000
0.486 0.063 0.000
0.515 0.063 0.000
0.544 0.063 0.000
0.573 0.063 0.000
0.602 0.063 0.000
0.632 0.063 0.000
0.661 0.063 0.000
0.690 0.063 0.000
0.719 0.063 0.000
0.748 0.063 0.000
0.777 0.063 0.000
0.806 0.063 0.000
0.835 0.063 0.000
0.864 0.063 0.000
0.893 0.063 0.000
0.922 0.063 0.000
0.951 0.063 0.000
0.980 0.063 0.000
1.009 0.063 0.000
1.038 0.063 0.000
1.067 0.063 0.000
1.096 0.063 0.000
1.125 0.063 0.000
-0.298 0.084 0.000
-0.269 0.084 0.000
-0.239 0.084 0.000
-0.210 0.084 0.000
-0.181 0.084 0.000
-0.152 0.084 0.000
-0.123 0.084 0.000
-0.094 0.084 0.000
-0.065 0.084 0.000
-0.036 0.084 0.000
-0.007 0.084 0.000
0.022 0.084 0.000
0.051 0.084 0.000
0.080 0.084 0.000
0.109 0.084 0.000
0.138 0.084 0.000
0.167 0.084 0.000
0.196 0.084 0.000
0.225 0.084 0.000
0.254 0.084 0.000
0.283 0.084 0.000
0.312 0.084 0.000
0.341 0.084 0.000
0.370 0.084 0.000
0.399 0.084 0.000
0.428 0.084 0.000
0.457 0.084 0.000
0.486 0.084 0.000
0.515 0.084 0.000
0.544 0.084 0.000
0.573 0.084 0.000
0.602 0.084 0.000
0.632 0.084 0.000
0.661 0.084 0.000
0.690 0.084 0.000
0.719 0.084 0.000
0.748 0.084 0.000
0.777 0.084 0.000
0.806 0.084 0.000
0.835 0.084 0.000
0.864 0.084 0.000
0.893 0.084 0.000
0.922 0.084 0.000
0.951 0.084 0.000
0.980 0.084 0.000
1.009 0.084 0.000
1.038 0.084 0.000
1.067 0.084 0.000
1.096 0.084 0.000
1.125 0.084 0.000
-0.298 0.105 0.000
-0.269 0.105 0.000
-0.239 0.105 0.000
-0.210 0.105 0.000
-0.181 0.105 0.000
-0.152 0.105 0.000
-0.123 0.105 0.000
-0.094 0.105 0.000
-0.065 0.105 0.000
-0.036 0.105 0.000
-0.007 0.105 0.000
0.022 0.105 0.000
0.051 0.105 0.000
0.080 0.105 0.000
0.109 0.105 0.000
0.138 0.105 0.000
0.167 0.105 0.000
0.196 0.105 0.000
0.225 0.105 0.000
0.254 0.105 0.000
0.283 0.105 0.000
0.312 0.105 0.000
0.341 0.105 0.000
0.370 0.105 0.000
0.399 0.105 0.000
0.428 0.105 0.000
0.457 0.105 0.000
0.486 0.105 0.000
0.515 0.105 0.000
0.544 0.105 0.000
0.573 0.105 0.000
0.602 0.105 0.000
0.632 0.105 0.000
0.661 0.105 0.000
0.690 0.105 0.000
0.719 0.105 0.000
0.748 0.105 0.000
0.777 0.105 0.000
0.806 0.105 0.000
0.835 0.105 0.000
0.864 0.105 0.000
0.893 0.105 0.000
0.922 0.105 0.000
0.951 0.105 0.000
0.980 0.105 0.000
1.009 0.105 0.000
1.038 0.105 0.000
1.067 0.105 0.000
1.096 0.105 0.000
1.125 0.105 0.000
-0.298 0.126 0.000
-0.269 0.126 0.000
-0.239 0.126 0.000
-0.210 0.126 0.000
-0.181 0.126 0.000
-0.152 0.126 0.000
-0.123 0.126 0.000
-0.094 0.126 0.000
-0.065 0.126 0.000
-0.036 0.126 0.000
-0.007 0.126 0.000
0.022 0.126 0.000
0.051 0.126 0.000
0.080 0.126 0.000
0.109 0.126 0.000
0.138 0.126 0.000
0.167 0.126 0.000
0.196 0.126 0.000
0.225 0.126 0.000
0.254 0.126 0.000
0.283 0.126 0.000
0.312 0.126 0.000
0.341 0.126 0.000
0.370 0.126 0.000
0.399 0.126 0.000
0.428 0.126 0.000
0.457 0.126 0.000
0.486 0.126 0.000
0.515 0.126 0.000
0.544 0.126 0.000
0.573 0.126 0.000
0.602 0.126 0.000
0.632 0.126 0.000
0.661 0.126 0.000
0.690 0.126 0.000
0.719 0.126 0.000
0.748 0.126 0.000
0.777 0.126 0.000
0.806 0.126 0.000
0.835 0.126 0.000
0.864 0.126 0.000
0.893 0.126 0.000
0.922 0.126 0.000
0.951 0.126 0.000
0.980 0.126 0.000
1.009 0.126 0.000
1.038 0.126 0.000
1.067 0.126 0.000
1.096 0.126 0.000
1.125 0.126 0.000
-0.298 0.147 0.000
-0.269 0.147 0.000
-0.239 0.147 0.000
-0.210 0.147 0.000
-0.181 0.147 0.000
-0.152 0.147 0.000
-0.123 0.147 0.000
-0.094 0.147 0.000
-0.065 0.147 0.000
-0.036 0.147 0.000
-0.007 0.147 0.000
0.022 0.147 0.000
0.051 0.147 0.000
0.080 0.147 0.000
0.109 0.147 0.000
0.138 0.147 0.000
0.167 0.147 0.000
0.196 0.147 0.000
0.225 0.147 0.000
0.254 0.147 0.000
0.283 0.147 0.000
0.312 0.147 0.000
0.341 0.147 0.000
0.370 0.147 0.000
0.399 0.147 0.000
0.428 0.147 0.000
0.457 0.147 0.000
0.486 0.147 0.000
0.515 0.147 0.000
0.544 0.147 0.000
0.573 0.147 0.000
0.602 0.147 0.000
0.632 0.147 0.000
0.661 0.147 0.000
0.690 0.147 0.000
0.719 0.147 0.000
0.748 0.147 0.000
0.777 0.147 0.000
0.806 0.147 0.000
0.835 0.147 0.000
0.864 0.147 0.000
0.893 0.147 0.000
0.922 0.147 0.000
0.951 0.147 0.000
0.980 0.147 0.000
1.009 0.147 0.000
1.038 0.147 0.000
1.067 0.147 0.000
1.096 0.147 0.499
1.125 0.147 1.000
-0.298 0.168 0.000
-0.269 0.168 0.000
-0.239 0.168 0.000
-0.210 0.168 0.000
-0.181 0.168 0.000
-0.152 0.168 0.000
-0.123 0.168 0.000
-0.094 0.168 0.000
-0.065 0.168 0.000
-0.036 0.168 0.000
-0.007 0.168 0.000
0.022 0.168 0.000
0.051 0.168 0.000
0.080 0.168 0.000
0.109 0.168 0.000
0.138 0.168 0.000
0.167 0.168 0.000
0.196 0.168 0.000
0.225 0.168 0.000
0.254 0.168 0.000
0.283 0.168 0.000
0.312 0.168 0.000
0.341 0.168 0.000
0.370 0.168 0.000
0.399 0.168 0.000
0.428 0.168 0.000
0.457 0.168 0.000
0.486 0.168 0.000
0.515 0.168 0.000
0.544 0.168 0.000
0.573 0.168 0.000
0.602 0.168 0.000
0.632 0.168 0.000
0.661 0.168 0.000
0.690 0.168 0.000
0.719 0.168 0.000
0.748 0.168 0.000
0.777 0.168 0.000
0.806 0.168 0.000
0.835 0.168 0.000
0.864 0.168 0.000
0.893 0.168 0.000
0.922 0.168 0.000
0.951 0.168 0.000
0.980 0.168 0.000
1.009 0.168 0.000
1.038 0.168 0.000
1.067 0.168 1.000
1.096 0.168 1.000
1.125 0.168 1.000
-0.298 0.189 0.000
-0.269 0.189 0.000
-0.239 0.189 0.000
-0.210 0.189 0.000
-0.181 0.189 0.000
-0.152 0.189 0.000
-0.123 0.189 0.000
-0.094 0.189 0.000
-0.065 0.189 0.000
-0.036 0.189 0.000
-0.007 0.189 0.000
0.022 0.189 0.000
0.051 0.189 0.000
0.080 0.189 0.000
0.109 0.189 0.000
0.138 0.189 0.000
0.167 0.189 0.000
0.196 0.189 0.000
0.225 0.189 0.000
0.254 0.189 0.000
0.283 0.189 0.000
0.312 0.189 0.000
0.341 0.189 0.000
0.370 0.189 0.000
0.399 0.189 0.000
0.428 0.189 0.000
0.457 0.189 0.000
0.486 0.189 0.000
0.515 0.189 0.000
0.544 0.189 0.000
0.573 0.189 0.000
0.602 0.189 0.000
0.632 0.189 0.000
0.661 0.189 0.000
0.690 0.189 0.000
0.719 0.189 0.000
0.748 0.189 0.000
0.777 0.189 0.000
0.806 0.189 0.000
0.835 0.189 0.000
0.864 0.189 0.000
0.893 0.189 0.000
0.922 0.189 0.000
0.951 0.189 0.000
0.980 0.189 0.000
1.009 0.189 0.508
1.038 0.189 1.000
1.067 0.189 1.000
1.096 0.189 1.000
1.125 0.189 1.000
-0.298 0.211 0.000
-0.269 0.211 0.000
-0.239 0.211 0.000
-0.210 0.211 0.000
-0.181 0.211 0.000
-0.152 0.211 0.000
-0.123 0.211 0.000
-0.094 0.211 0.000
-0.065 0.211 0.000
-0.036 0.211 0.000
-0.007 0.211 0.000
0.022 0.211 0.000
0.051 0.211 0.000
0.080 0.211 0.000
0.109 0.211 0.000
0.138 0.211 0.000
0.167 0.211 0.000
0.196 0.211 0.000
0.225 0.211 0.000
0.254 0.211 0.000
0.283 0.211 0.000
0.312 0.211 0.000
0.341 0.211 0.000
0.370 0.211 0.000
0.399 0.211 0.000
0.428 0.211 0.000
0.457 0.211 0.000
0.486 0.211 0.000
0.515 0.211 0.000
0.544 0.211 0.000
0.573 0.211 0.000
0.602 0.211 0.000
0.632 0.211 0.000
0.661 0.211 0.000
0.690 0.211 0.000
0.719 0.211 0.000
0.748 0.211 0.000
0.777 0.211 0.000
0.806 0.211 0.000
0.835 0.211 0.000
0.864 0.211 0.000
0.893 0.211 0.000
0.922 0.211 0.000
0.951 0.211 0.506
0.980 0.211 1.000
1.009 0.211 1.000
1.038 0.211 1.000
1.067 0.211 1.000
1.096 0.211 1.000
1.125 0.211 1.000
-0.298 0.232 0.000
-0.269 0.232 0.000
-0.239 0.232 0.000
-0.210 0.232 0.000
-0.181 0.232 0.000
-0.152 0.232 0.000
-0.123 0.232 0.000
-0.094 0.232 0.000
-0.065 0.232 0.000
-0.036 0.232 0.000
-0.007 0.232 0.000
0.022 0.232 0.000
0.051 0.232 0.000
0.080 0.232 0.000
0.109 0.232 0.000
0.138 0.232 0.000
0.167 0.232 0.000
0.196 0.232 0.000
0.225 0.232 0.000
0.254 0.232 0.000
0.283 0.232 0.000
0.312 0.232 0.000
0.341 0.232 0.000
0.370 0.232 0.000
0.399 0.232 0.000
0.428 0.232 0.000
0.457 0.232 0.000
0.486 0.232 0.000
0.515 0.232 0.000
0.544 0.232 0.000
0.573 0.232 0.000
0.602 0.232 0.000
0.632 0.232 0.000
0.661 0.232 0.000
0.690 0.232 0.000
0.719 0.232 0.000
0.748 0.232 0.000
0.777 0.232 0.000
0.806 0.232 0.000
0.835 0.232 0.000
0.864 0.232 0.000
0.893 0.232 0.503
0.922 0.232 1.000
0.951 0.232 1.000
0.980 0.232 1.000
1.009 0.232 1.000
1.038 0.232 1.000
1.067 0.232 1.000
1.096 0.232 1.000
1.125 0.232 1.000
-0.298 0.253 0.000
-0.269 0.253 0.000
-0.239 0.253 0.000
-0.210 0.253 0.000
-0.181 0.253 0.000
-0.152 0.253 0.000
-0.123 0.253 0.000
-0.094 0.253 0.000
-0.065 0.253 0.000
-0.036 0.253 0.000
-0.007 0.253 0.000
0.022 0.253 0.000
0.051 0.253 0.000
0.080 0.253 0.000
0.109 0.253 0.000
0.138 0.253 0.000
0.167 0.253 0.000
0.196 0.253 0.000
0.225 0.253 0.000
0.254 0.253 0.000
0.283 0.253 0.000
0.312 0.253 0.000
0.341 0.253 0.000
0.370 0.253 0.000
0.399 0.253 0.000
0.428 0.253 0.000
0.457 0.253 0.000
0.486 0.253 0.000
0.515 0.253 0.000
0.544 0.253 0.000
0.573 0.253 0.000
0.602 0.253 0.000
0.632 0.253 0.000
0.661 0.253 0.000
0.690 0.253 0.000
0.719 0.253 0.000
0.748 0.253 0.000
0.777 0.253 0.000
0.806 0.253 0.000
0.835 0.253 0.500
0.864 0.253 1.000
0.893 0.253 1.000
0.922 0.253 1.000
0.951 0.253 1.000
0.980 0.253 1.000
1.009 0.253 1.000
1.038 0.253 1.000
1.067 0.253 1.000
1.096 0.253 1.000
1.125 0.253 1.000
-0.298 0.274 0.000
-0.269 0.274 0.000
-0.239 0.274 0.000
-0.210 0.274 0.000
-0.181 0.274 0.000
-0.152 0.274 0.000
-0.123 0.274 0.000
-0.094 0.274 0.000
-0.065 0.274 0.000
-0.036 0.274 0.000
-0.007 0.274 0.000
0.022 0.274 0.000
0.051 0.274 0.000
0.080 0.274 0.000
0.109 0.274 0.000
0.138 0.274 0.000
0.167 0.274 0.000
0.196 0.274 0.000
0.225 0.274 0.000
0.254 0.274 0.000
0.283 0.274 0.000
0.312 0.274 0.000
0.341 0.274 0.000
0.370 0.274 0.000
0.399 0.274 0.000
0.428 0.274 0.000
0.457 0.274 0.000
0.486 0.274 0.000
0.515 0.274 0.000
0.544 0.274 0.000
0.573 0.274 0.000
0.602 0.274 0.000
0.632 0.274 0.000
0.661 0.274 0.000
0.690 0.274 0.000
0.719 0.274 0.000
0.748 0.274 0.000
0.777 0.274 0.000
0.806 0.274 1.000
0.835 0.274 1.000
0.864 0.274 1.000
0.893 0.274 1.000
0.922 0.274 1.000
0.951 0.274 1.000
0.980 0.274 1.000
1.009 0.274 1.000
1.038 0.274 1.000
1.067 0.274 1.000
1.096 0.274 1.000
1.125 0.274 1.000
-0.298 0.295 0.000
-0.269 0.295 0.000
-0.239 0.295 0.000
-0.210 0.295 0.000
-0.181 0.295 0.000
-0.152 0.295 0.000
-0.123 0.295 0.000
-0.094 0.295 0.000
-0.065 0.295 0.000
-0.036 0.295 0.000
-0.007 0.295 0.000
0.022 0.295 0.000
0.051 0.295 0.000
0.080 0.295 0.000
0.109 0.295 0.000
0.138 0.295 0.000
0.167 0.295 0.000
0.196 0.295 0.000
0.225 0.295 0.000
0.254 0.295 0.000
0.283 0.295 0.000
0.312 0.295 0.000
0.341 0.295 0.000
0.370 0.295 0.000
0.399 0.295 0.000
0.428 0.295 0.000
0.457 0.295 0.000
0.486 0.295 0.000
0.515 0.295 0.000
0.544 0.295 0.000
0.573 0.295 0.000
0.602 0.295 0.000
0.632 0.295 0.000
0.661 0.295 0.000
0.690 0.295 0.000
0.719 0.295 0.000
0.748 0.295 0.509
0.777 0.295 1.000
0.806 0.295 1.000
0.835 0.295 1.000
0.864 0.295 1.000
0.893 0.295 1.000
0.922 0.295 1.000
0.951 0.295 1.000
0.980 0.295 1.000
1.009 0.295 1.000
1.038 0.295 1.000
1.067 0.295 1.000
1.096 0.295 1.000
1.125 0.295 1.000
-0.298 0.316 0.000
-0.269 0.316 0.000
-0.239 0.316 0.000
-0.210 0.316 0.000
-0.181 0.316 0.000
-0.152 0.316 0.000
-0.123 0.316 0.000
-0.094 0.316 0.000
-0.065 0.316 0.000
-0.036 0.316 0.000
-0.007 0.316 0.000
0.022 0.316 0.000
0.051 0.316 0.000
0.080 0.316 0.000
0.109 0.316 0.000
0.138 0.316 0.000
0.167 0.316 0.000
0.196 0.316 0.000
0.225 0.316 0.000
0.254 0.316 0.000
0.283 0.316 0.000
0.312 0.316 0.000
0.341 0.316 0.000
0.370 0.316 0.000
0.399 0.316 0.000
0.428 0.316 0.000
0.457 0.316 0.000
0.486 0.316 0.000
0.515 0.316 0.000
0.544 0.316 0.000
0.573 0.316 0.000
0.602 0.316 0.000
0.632 0.316 0.000
0.661 0.316 0.000
0.690 0.316 0.506
0.719 0.316 1.000
0.748 0.316 1.000
0.777 0.316 1.000
0.806 0.316 1.000
0.835 0.316 1.000
0.864 0.316 1.000
0.893 0.316 1.000
0.922 0.316 1.000
0.951 0.316 1.000
0.980 0.316 1.000
1.009 0.316 1.000
1.038 0.316 1.000
1.067 0.316 1.000
1.096 0.316 1.000
1.125 0.316 1.000
-0.298 0.337 0.000
-0.269 0.337 0.000
-0.239 0.337 0.000
-0.210 0.337 0.000
-0.181 0.337 0.000
-0.152 0.337 0.000
-0.123 0.337 0.000
-0.094 0.337 0.000
-0.065 0.337 0.000
-0.036 0.337 0.000
-0.007 0.337 0.000
0.022 0.337 0.000
0.051 0.337 0.000
0.080 0.337 0.000
0.109 0.337 0.000
0.138 0.337 0.000
0.167 0.337 0.000
0.196 0.337 0.000
0.225 0.337 0.000
0.254 0.337 0.000
0.283 0.337 0.000
0.312 0.337 0.000
0.341 0.337 0.000
0.370 0.337 0.000
0.399 0.337 0.000
0.428 0.337 0.000
0.457 0.337 0.000
0.486 0.337 0.000
0.515 0.337 0.000
0.544 0.337 0.000
0.573 0.337 0.000
0.602 0.337 0.000
0.632 0.337 0.503
0.661 0.337 1.000
0.690 0.337 1.000
0.719 0.337 1.000
0.748 0.337 1.000
0.777 0.337 1.000
0.806 0.337 1.000
0.835 0.337 1.000
0.864 0.337 1.000
0.893 0.337 1.000
0.922 0.337 1.000
0.951 0.337 1.000
0.980 0.337 1.000
1.009 0.337 1.000
1.038 0.337 1.000
1.067 0.337 1.000
1.096 0.337 1.000
1.125 0.337 1.000
-0.298 0.358 0.000
-0.269 0.358 0.000
-0.239 0.358 0.000
-0.210 0.358 0.000
-0.181 0.358 0.000
-0.152 0.358 0.000
-0.123 0.358 0.000
-0.094 0.358 0.000
-0.065 0.358 0.000
-0.036 0.358 0.000
-0.007 0.358 0.000
0.022 0.358 0.000
0.051 0.358 0.000
0.080 0.358 0.000
0.109 0.358 0.000
0.138 0.358 0.000
0.167 0.358 0.000
0.196 0.358 0.000
0.225 0.358 0.000
0.254 0.358 0.000
0.283 0.358 0.000
0.312 0.358 0.000
0.341 0.358 0.000
0.370 0.358 0.000
0.399 0.358 0.000
0.428 0.358 0.000
0.457 0.358 0.000
0.486 0.358 0.000
0.515 0.358 0.000
0.544 0.358 0.000
0.573 0.358 0.500
0.602 0.358 1.000
0.632 0.358 1.000
0.661 0.358 1.000
0.690 0.358 1.000
0.719 0.358 1.000
0.748 0.358 1.000
0.777 0.358 1.000
0.806 0.358 1.000
0.835 0.358 1.000
0.864 0.358 1.000
0.893 0.358 1.000
0.922 0.358 1.000
0.951 0.358 1.000
0.980 0.358 1.000
1.009 0.358 1.000
1.038 0.358 1.000
1.067 0.358 1.000
1.096 0.358 1.000
1.125 0.358 1.000
-0.298 0.379 0.000
-0.269 0.379 0.000
-0.239 0.379 0.000
-0.210 0.379 0.000
-0.181 0.379 0.000
-0.152 0.379 0.000
-0.123 0.379 0.000
-0.094 0.379 0.000
-0.065 0.379 0.000
-0.036 0.379 0.000
-0.007 0.379 0.000
0.022 0.379 0.000
0.051 0.379 0.000
0.080 0.379 0.000
0.109 0.379 0.000
0.138 0.379 0.000
0.167 0.379 0.000
0.196 0.379 0.000
0.225 0.379 0.000
0.254 0.379 0.000
0.283 0.379 0.000
0.312 0.379 0.000
0.341 0.379 0.000
0.370 0.379 0.000
0.399 0.379 0.000
0.428 0.379 0.000
0.457 0.379 0.000
0.486 0.379 0.000
0.515 0.379 0.000
0.544 0.379 1.000
0.573 0.379 1.000
0.602 0.379 1.000
0.632 0.379 1.000
0.661 0.379 1.000
0.690 0.379 1.000
0.719 0.379 1.000
0.748 0.379 1.000
0.777 0.379 1.000
0.806 0.379 1.000
0.835 0.379 1.000
0.864 0.379 1.000
0.893 0.379 1.000
0.922 0.379 1.000
0.951 0.379 1.000
0.980 0.379 1.000
1.009 0.379 1.000
1.038 0.379 1.000
1.067 0.379 1.000
1.096 0.379 1.000
1.125 0.379 1.000
-0.298 0.401 0.000
-0.269 0.401 0.000
-0.239 0.401 0.000
-0.210 0.401 0.000
-0.181 0.401 0.000
-0.152 0.401 0.000
-0.123 0.401 0.000
-0.094 0.401 0.000
-0.065 0.401 0.000
-0.036 0.401 0.000
-0.007 0.401 0.000
0.022 0.401 0.000
0.051 0.401 0.000
0.080 0.401 0.000
0.109 0.401 0.000
0.138 0.401 0.000
0.167 0.401 0.000
0.196 0.401 0.000
0.225 0.401 0.000
0.254 0.401 0.000
0.283 0.401 0.000
0.312 0.401 0.000
0.341 0.401 0.000
0.370 0.401 0.000
0.399 0.401 0.000
0.428 0.401 0.000
0.457 0.401 0.000
0.486 0.401 1.000
0.515 0.401 1.000
0.544 0.401 1.000
0.573 0.401 1.000
0.602 0.401 1.000
0.632 0.401 1.000
0.661 0.401 1.000
0.690 0.401 1.000
0.719 0.401 1.000
0.748 0.401 1.000
0.777 0.401 1.000
0.806 0.401 1.000
0.835 0.401 1.000
0.864 0.401 1.000
0.893 0.401 1.000
0.922 0.401 1.000
0.951 0.401 1.000
0.980 0.401 1.000
1.009 0.401 1.000
1.038 0.401 1.000
1.067 0.401 1.000
1.096 0.401 1.000
1.125 0.401 1.000
-0.298 0.422 0.000
-0.269 0.422 0.000
-0.239 0.422 0.000
-0.210 0.422 0.000
-0.181 0.422 0.000
-0.152 0.422 0.000
-0.123 0.422 0.000
-0.094 0.422 0.000
-0.065 0.422 0.000
-0.036 0.422 0.000
-0.007 0.422 0.000
0.022 0.422 0.000
0.051 0.422 0.000
0.080 0.422 0.000
0.109 0.422 0.000
0.138 0.422 0.000
0.167 0.422 0.000
0.196 0.422 0.000
0.225 0.422 0.000
0.254 0.422 0.000
0.283 0.422 0.000
0.312 0.422 0.000
0.341 0.422 0.000
0.370 0.422 0.000
0.399 0.422 0.000
0.428 0.422 0.506
0.457 0.422 1.000
0.486 0.422 1.000
0.515 0.422 1.000
0.544 0.422 1.000
0.573 0.422 1.000
0.602 0.422 1.000
0.632 0.422 1.000
0.661 0.422 1.000
0.690 0.422 1.000
0.719 0.422 1.000
0.748 0.422 1.000
0.777 0.422 1.000
0.806 0.422 1.000
0.835 0.422 1.000
0.864 0.422 1.000
0.893 0.422 1.000
0.922 0.422 1.000
0.951 0.422 1.000
0.980 0.422 1.000
1.009 0.422 1.000
1.038 0.422 1.000
1.067 0.422 1.000
1.096 0.422 1.000
1.125 0.422 1.000
-0.298 0.443 0.000
-0.269 0.443 0.000
-0.239 0.443 0.000
-0.210 0.443 0.000
-0.181 0.443 0.000
-0.152 0.443 0.000
-0.123 0.443 0.000
-0.094 0.443 0.000
-0.065 0.443 0.000
-0.036 0.443 0.000
-0.007 0.443 0.000
0.022 0.443 0.000
0.051 0.443 0.000
0.080 0.443 0.000
0.109 0.443 0.000
0.138 0.443 0.000
0.167 0.443 0.000
0.196 0.443 0.000
0.225 0.443 0.000
0.254 0.443 0.000
0.283 0.443 0.000
0.312 0.443 0.000
0.341 0.443 0.000
0.370 0.443 0.503
0.399 0.443 1.000
0.428 0.443 1.000
0.457 0.443 1.000
0.486 0.443 1.000
0.515 0.443 1.000
0.544 0.443 1.000
0.573 0.443 1.000
0.602 0.443 1.000
0.632 0.443 1.000
0.661 0.443 1.000
0.690 0.443 1.000
0.719 0.443 1.000
0.748 0.443 1.000
0.777 0.443 1.000
0.806 0.443 1.000
0.835 0.443 1.000
0.864 0.443 1.000
0.893 0.443 1.000
0.922 0.443 1.000
0.951 0.443 1.000
0.980 0.443 1.000
1.009 0.443 1.000
1.038 0.443 1.000
1.067 0.443 1.000
1.096 0.443 1.000
1.125 0.443 1.000
-0.298 0.464 0.000
-0.269 0.464 0.000
-0.239 0.464 0.000
-0.210 0.464 0.000
-0.181 0.464 0.000
-0.152 0.464 0.000
-0.123 0.464 0.000
-0.094 0.464 0.000
-0.065 0.464 0.000
-0.036 0.464 0.000
-0.007 0.464 0.000
0.022 0.464 0.000
0.051 0.464 0.000
0.080 0.464 0.000
0.109 0.464 0.000
0.138 0.464 0.000
0.167 0.464 0.000
0.196 0.464 0.000
0.225 0.464 0.000
0.254 0.464 0.000
0.283 0.464 0.000
0.312 0.464 0.500
0.341 0.464 1.000
0.370 0.464 1.000
0.399 0.464 1.000
0.428 0.464 1.000
0.457 0.464 1.000
0.486 0.464 1.000
0.515 0.464 1.000
0.544 0.464 1.000
0.573 0.464 1.000
0.602 0.464 1.000
0.632 0.464 1.000
0.661 0.464 1.000
0.690 0.464 1.000
0.719 0.464 1.000
0.748 0.464 1.000
0.777 0.464 1.000
0.806 0.464 1.000
0.835 0.464 1.000
0.864 0.464 1.000
0.893 0.464 1.000
0.922 0.464 1.000
0.951 0.464 1.000
0.980 0.464 1.000
1.009 0.464 1.000
1.038 0.464 1.000
1.067 0.464 1.000
1.096 0.464 1.000
1.125 0.464 1.000
-0.298 0.485 0.000
-0.269 0.485 0.000
-0.239 0.485 0.000
-0.210 0.485 0.000
-0.181 0.485 0.000
-0.152 0.485 0.000
-0.123 0.485 0.000
-0.094 0.485 0.000
-0.065 0.485 0.000
-0.036 0.485 0.000
-0.007 0.485 0.000
0.022 0.485 0.000
0.051 0.485 0.000
0.080 0.485 0.000
0.109 0.485 0.000
0.138 0.485 0.000
0.167 0.485 0.000
0.196 0.485 0.000
0.225 0.485 0.000
0.254 0.485 0.000
0.283 0.485 1.000
0.312 0.485 1.000
0.341 0.485 1.000
0.370 0.485 1.000
0.399 0.485 1.000
0.428 0.485 1.000
0.457 0.485 1.000
0.486 0.485 1.000
0.515 0.485 1.000
0.544 0.485 1.000
0.573 0.485 1.000
0.602 0.485 1.000
0.632 0.485 1.000
0.661 0.485 1.000
0.690 0.485 1.000
0.719 0.485 1.000
0.748 0.485 1.000
0.777 0.485 1.000
0.806 0.485 1.000
0.835 0.485 1.000
0.864 0.485 1.000
0.893 0.485 1.000
0.922 0.485 1.000
0.951 0.485 1.000
0.980 0.485 1.000
1.009 0.485 1.000
1.038 0.485 1.000
1.067 0.485 1.000
1.096 0.485 1.000
1.125 0.485 1.000
-0.298 0.506 0.000
-0.269 0.506 0.000
-0.239 0.506 0.000
-0.210 0.506 0.000
-0.181 0.506 0.000
-0.152 0.506 0.000
-0.123 0.506 0.000
-0.094 0.506 0.000
-0.065 0.506 0.000
-0.036 0.506 0.000
-0.007 0.506 0.000
0.022 0.506 0.000
0.051 0.506 0.000
0.080 0.506 0.000
0.109 0.506 0.000
0.138 0.506 0.000
0.167 0.506 0.000
0.196 0.506 0.000
0.225 0.506 1.000
0.254 0.506 1.000
0.283 0.506 1.000
0.312 0.506 1.000
0.341 0.506 1.000
0.370 0.506 1.000
0.399 0.506 1.000
0.428 0.506 1.000
0.457 0.506 1.000
0.486 0.506 1.000
0.515 0.506 1.000
0.544 0.506 1.000
0.573 0.506 1.000
0.602 0.506 1.000
0.632 0.506 1.000
0.661 0.506 1.000
0.690 0.506 1.000
0.719 0.506 1.000
0.748 0.506 1.000
0.777 0.506 1.000
0.806 0.506 1.000
0.835 0.506 1.000
0.864 0.506 1.000
0.893 0.506 1.000
0.922 0.506 1.000
0.951 0.506 1.000
0.980 0.506 1.000
1.009 0.506 1.000
1.038 0.506 1.000
1.067 0.506 1.000
1.096 0.506 1.000
1.125 0.506 1.000
-0.298 0.527 0.000
-0.269 0.527 0.000
-0.239 0.527 0.000
-0.210 0.527 0.000
-0.181 0.527 0.000
-0.152 0.527 0.000
-0.123 0.527 0.000
-0.094 0.527 0.000
-0.065 0.527 0.000
-0.036 0.527 0.000
-0.007 0.527 0.000
0.022 0.527 0.000
0.051 0.527 0.000
0.080 0.527 0.000
0.109 0.527 0.000
0.138 0.527 0.000
0.167 0.527 0.506
0.196 0.527 1.000
0.225 0.527 1.000
0.254 0.527 1.000
0.283 0.527 1.000
0.312 0.527 1.000
0.341 0.527 1.000
0.370 0.527 1.000
0.399 0.527 1.000
0.428 0.527 1.000
0.457 0.527 1.000
0.486 0.527 1.000
0.515 0.527 1.000
0.544 0.527 1.000
0.573 0.527 1.000
0.602 0.527 1.000
0.632 0.527 1.000
0.661 0.527 1.000
0.690 0.527 1.000
0.719 0.527 1.000
0.748 0.527 1.000
0.777 0.527 1.000
0.806 0.527 1.000
0.835 0.527 1.000
0.864 0.527 1.000
0.893 0.527 1.000
0.922 0.527 1.000
0.951 0.527 1.000
0.980 0.527 1.000
1.009 0.527 1.000
1.038 0.527 1.000
1.067 0.527 1.000
1.096 0.527 1.000
1.125 0.527 1.000
-0.298 0.548 0.000
-0.269 0.548 0.000
-0.239 0.548 0.000
-0.210 0.548 0.000
-0.181 0.548 0.000
-0.152 0.548 0.000
-0.123 0.548 0.000
-0.094 0.548 0.000
-0.065 0.548 0.000
-0.036 0.548 0.000
-0.007 0.548 0.000
0.022 0.548 0.000
0.051 0.548 0.000
0.080 0.548 0.000
0.109 0.548 0.504
0.138 0.548 1.000
0.167 0.548 1.000
0.196 0.548 1.000
0.225 0.548 1.000
0.254 0.548 1.000
0.283 0.548 1.000
0.312 0.548 1.000
0.341 0.548 1.000
0.370 0.548 1.000
0.399 0.548 1.000
0.428 0.548 1.000
0.457 0.548 1.000
0.486 0.548 1.000
0.515 0.548 1.000
0.544 0.548 1.000
0.573 0.548 1.000
0.602 0.548 1.000
0.632 0.548 1.000
0.661 0.548 1.000
0.690 0.548 1.000
0.719 0.548 1.000
0.748 0.548 1.000
0.777 0.548 1.000
0.806 0.548 1.000
0.835 0.548 1.000
0.864 0.548 1.000
0.893 0.548 1.000
0.922 0.548 1.000
0.951 0.548 1.000
0.980 0.548 1.000
1.009 0.548 1.000
1.038 0.548 1.000
1.067 0.548 1.000
1.096 0.548 1.000
1.125 0.548 1.000
-0.298 0.569 0.000
-0.269 0.569 0.000
-0.239 0.569 0.000
-0.210 0.569 0.000
-0.181 0.569 0.000
-0.152 0.569 0.000
-0.123 0.569 0.000
-0.094 0.569 0.000
-0.065 0.569 0.000
-0.036 0.569 0.000
-0.007 0.569 0.000
0.022 0.569 0.000
0.051 0.569 0.501
0.080 0.569 1.000
0.109 0.569 1.000
0.138 0.569 1.000
0.167 0.569 1.000
0.196 0.569 1.000
0.225 0.569 1.000
0.254 0.569 1.000
0.283 0.569 1.000
0.312 0.569 1.000
0.341 0.569 1.000
0.370 0.569 1.000
0.399 0.569 1.000
0.428 0.569 1.000
0.457 0.569 1.000
0.486 0.569 1.000
0.515 0.569 1.000
0.544 0.569 1.000
0.573 0.569 1.000
0.602 0.569 1.000
0.632 0.569 1.000
0.661 0.569 1.000
0.690 0.569 1.000
0.719 0.569 1.000
0.748 0.569 1.000
0.777 0.569 1.000
0.806 0.569 1.000
0.835 0.569 1.000
0.864 0.569 1.000
0.893 0.569 1.000
0.922 0.569 1.000
0.951 0.569 1.000
0.980 0.569 1.000
1.009 0.569 1.000
1.038 0.569 1.000
1.067 0.569 1.000
1.096 0.569 1.000
1.125 0.569 1.000
-0.298 0.591 0.000
-0.269 0.591 0.000
-0.239 0.591 0.000
-0.210 0.591 0.000
-0.181 0.591 0.000
-0.152 0.591 0.000
-0.123 0.591 0.000
-0.094 0.591 0.000
-0.065 0.591 0.000
-0.036 0.591 0.000
-0.007 0.591 0.000
0.022 0.591 1.000
0.051 0.591 1.000
0.080 0.591 1.000
0.109 0.591 1.000
0.138 0.591 1.000
0.167 0.591 1.000
0.196 0.591 1.000
0.225 0.591 1.000
0.254 0.591 1.000
0.283 0.591 1.000
0.312 0.591 1.000
0.341 0.591 1.000
0.370 0.591 1.000
0.399 0.591 1.000
0.428 0.591 1.000
0.457 0.591 1.000
0.486 0.591 1.000
0.515 0.591 1.000
0.544 0.591 1.000
0.573 0.591 1.000
0.602 0.591 1.000
0.632 0.591 1.000
0.661 0.591 1.000
0.690 0.591 1.000
0.719 0.591 1.000
0.748 0.591 1.000
0.777 0.591 1.000
0.806 0.591 1.000
0.835 0.591 1.000
0.864 0.591 1.000
0.893 0.591 1.000
0.922 0.591 1.000
0.951 0.591 1.000
0.980 0.591 1.000
1.009 0.591 1.000
1.038 0.591 1.000
1.067 0.591 1.000
1.096 0.591 1.000
1.125 0.591 1.000
-0.298 0.612 0.000
-0.269 0.612 0.000
-0.239 0.612 0.000
-0.210 0.612 0.000
-0.181 0.612 0.000
-0.152 0.612 0.000
-0.123 0.612 0.000
-0.094 0.612 0.000
-0.065 0.612 0.000
-0.036 0.612 1.000
-0.007 0.612 1.000
0.022 0.612 1.000
0.051 0.612 1.000
0.080 0.612 1.000
0.109 0.612 1.000
0.138 0.612 1.000
0.167 0.612 1.000
0.196 0.612 1.000
0.225 0.612 1.000
0.254 0.612 1.000
0.283 0.612 1.000
0.312 0.612 1.000
0.341 0.612 1.000
0.370 0.612 1.000
0.399 0.612 1.000
0.428 0.612 1.000
0.457 0.612 1.000
0.486 0.612 1.000
0.515 0.612 1.000
0.544 0.612 1.000
0.573 0.612 1.000
0.602 0.612 1.000
0.632 0.612 1.000
0.661 0.612 1.000
0.690 0.612 1.000
0.719 0.612 1.000
0.748 0.612 1.000
0.777 0.612 1.000
0.806 0.612 1.000
0.835 0.612 1.000
0.864 0.612 1.000
0.893 0.612 1.000
0.922 0.612 1.000
0.951 0.612 1.000
0.980 0.612 1.000
1.009 0.612 1.000
1.038 0.612 1.000
1.067 0.612 1.000
1.096 0.612 1.000
1.125 0.612 1.000
-0.298 0.633 0.000
-0.269 0.633 0.000
-0.239 0.633 0.000
-0.210 0.633 0.000
-0.181 0.633 0.000
-0.152 0.633 0.000
-0.123 0.633 0.000
-0.094 0.633 0.507
-0.065 0.633 1.000
-0.036 0.633 1.000
-0.007 0.633 1.000
0.022 0.633 1.000
0.051 0.633 1.000
0.080 0.633 1.000
0.109 0.633 1.000
0.138 0.633 1.000
0.167 0.633 1.000
0.196 0.633 1.000
0.225 0.633 1.000
0.254 0.633 1.000
0.283 0.633 1.000
0.312 0.633 1.000
0.341 0.633 1.000
0.370 0.633 1.000
0.399 0.633 1.000
0.428 0.633 1.000
0.457 0.633 1.000
0.486 0.633 1.000
0.515 0.633 1.000
0.544 0.633 1.000
0.573 0.633 1.000
0.602 0.633 1.000
0.632 0.633 1.000
0.661 0.633 1.000
0.690 0.633 1.000
0.719 0.633 1.000
0.748 0.633 1.000
0.777 0.633 1.000
0.806 0.633 1.000
0.835 0.633 1.000
0.864 0.633 1.000
0.893 0.633 1.000
0.922 0.633 1.000
0.951 0.633 1.000
0.980 0.633 1.000
1.009 0.633 1.000
1.038 0.633 1.000
1.067 0.633 1.000
1.096 0.633 1.000
1.125 0.633 1.000
-0.298 0.654 0.000
-0.269 0.654 0.000
-0.239 0.654 0.000
-0.210 0.654 0.000
-0.181 0.654 0.000
-0.152 0.654 0.504
-0.123 0.654 1.000
-0.094 0.654 1.000
-0.065 0.654 1.000
-0.036 0.654 1.000
-0.007 0.654 1.000
0.022 0.654 1.000
0.051 0.654 1.000
0.080 0.654 1.000
0.109 0.654 1.000
0.138 0.654 1.000
0.167 0.654 1.000
0.196 0.654 1.000
0.225 0.654 1.000
0.254 0.654 1.000
0.283 0.654 1.000
0.312 0.654 1.000
0.341 0.654 1.000
0.370 0.654 1.000
0.399 0.654 1.000
0.428 0.654 1.000
0.457 0.654 1.000
0.486 0.654 1.000
0.515 0.654 1.000
0.544 0.654 1.000
0.573 0.654 1.000
0.602 0.654 1.000
0.632 0.654 1.000
0.661 0.654 1.000
0.690 0.654 1.000
0.719 0.654 1.000
0.748 0.654 1.000
0.777 0.654 1.000
0.806 0.654 1.000
0.835 0.654 1.000
0.864 0.654 1.000
0.893 0.654 1.000
0.922 0.654 1.000
0.951 0.654 1.000
0.980 0.654 1.000
1.009 0.654 1.000
1.038 0.654 1.000
1.067 0.654 1.000
1.096 0.654 1.000
1.125 0.654 1.000
-0.298 0.675 0.000
-0.269 0.675 0.000
-0.239 0.675 0.000
-0.210 0.675 0.501
-0.181 0.675 1.000
-0.152 0.675 1.000
-0.123 0.675 1.000
-0.094 0.675 1.000
-0.065 0.675 1.000
-0.036 0.675 1.000
-0.007 0.675 1.000
0.022 0.675 1.000
0.051 0.675 1.000
0.080 0.675 1.000
0.109 0.675 1.000
0.138 0.675 1.000
0.167 0.675 1.000
0.196 0.675 1.000
0.225 0.675 1.000
0.254 0.675 1.000
0.283 0.675 1.000
0.312 0.675 1.000
0.341 0.675 1.000
0.370 0.675 1.000
0.399 0.675 1.000
0.428 0.675 1.000
0.457 0.675 1.000
0.486 0.675 1.000
0.515 0.675 1.000
0.544 0.675 1.000
0.573 0.675 1.000
0.602 0.675 1.000
0.632 0.675 1.000
0.661 0.675 1.000
0.690 0.675 1.000
0.719 0.675 1.000
0.748 0.675 1.000
0.777 0.675 1.000
0.806 0.675 1.000
0.835 0.675 1.000
0.864 0.675 1.000
0.893 0.675 1.000
0.922 0.675 1.000
0.951 0.675 1.000
0.980 0.675 1.000
1.009 0.675 1.000
1.038 0.675 1.000
1.067 0.675 1.000
1.096 0.675 1.000
1.125 0.675 1.000
-0.298 0.696 0.000
-0.269 0.696 1.000
-0.239 0.696 1.000
-0.210 0.696 1.000
-0.181 0.696 1.000
-0.152 0.696 1.000
-0.123 0.696 1.000
-0.094 0.696 1.000
-0.065 0.696 1.000
-0.036 0.696 1.000
-0.007 0.696 1.000
0.022 0.696 1.000
0.051 0.696 1.000
0.080 0.696 1.000
0.109 0.696 1.000
0.138 0.696 1.000
0.167 0.696 1.000
0.196 0.696 1.000
0.225 0.696 1.000
0.254 0.696 1.000
0.283 0.696 1.000
0.312 0.696 1.000
0.341 0.696 1.000
0.370 0.696 1.000
0.399 0.696 1.000
0.428 0.696 1.000
0.457 0.696 1.000
0.486 0.696 1.000
0.515 0.696 1.000
0.544 0.696 1.000
0.573 0.696 1.000
0.602 0.696 1.000
0.632 0.696 1.000
0.661 0.696 1.000
0.690 0.696 1.000
0.719 0.696 1.000
0.748 0.696 1.000
0.777 0.696 1.000
0.806 0.696 1.000
0.835 0.696 1.000
0.864 0.696 1.000
0.893 0.696 1.000
0.922 0.696 1.000
0.951 0.696 1.000
0.980 0.696 1.000
1.009 0.696 1.000
1.038 0.696 1.000
1.067 0.696 1.000
1.096 0.696 1.000
1.125 0.696 1.000
-0.298 0.717 1.000
-0.269 0.717 1.000
-0.239 0.717 1.000
-0.210 0.717 1.000
-0.181 0.717 1.000
-0.152 0.717 1.000
-0.123 0.717 1.000
-0.094 0.717 1.000
-0.065 0.717 1.000
-0.036 0.717 1.000
-0.007 0.717 1.000
0.022 0.717 1.000
0.051 0.717 1.000
0.080 0.717 1.000
0.109 0.717 1.000
0.138 0.717 1.000
0.167 0.717 1.000
0.196 0.717 1.000
0.225 0.717 1.000
0.254 0.717 1.000
0.283 0.717 1.000
0.312 0.717 1.000
0.341 0.717 1.000
0.370 0.717 1.000
0.399 0.717 1.000
0.428 0.717 1.000
0.457 0.717 1.000
0.486 0.717 1.000
0.515 0.717 1.000
0.544 0.717 1.000
0.573 0.717 1.000
0.602 0.717 1.000
0.632 0.717 1.000
0.661 0.717 1.000
0.690 0.717 1.000
0.719 0.717 1.000
0.748 0.717 1.000
0.777 0.717 1.000
0.806 0.717 1.000
0.835 0.717 1.000
0.864 0.717 1.000
0.893 0.717 1.000
0.922 0.717 1.000
0.951 0.717 1.000
0.980 0.717 1.000
1.009 0.717 1.000
1.038 0.717 1.000
1.067 0.717 1.000
1.096 0.717 1.000
1.125 0.717 1.000
-0.298 0.738 1.000
-0.269 0.738 1.000
-0.239 0.738 1.000
-0.210 0.738 1.000
-0.181 0.738 1.000
-0.152 0.738 1.000
-0.123 0.738 1.000
-0.094 0.738 1.000
-0.065 0.738 1.000
-0.036 0.738 1.000
-0.007 0.738 1.000
0.022 0.738 1.000
0.051 0.738 1.000
0.080 0.738 1.000
0.109 0.738 1.000
0.138 0.738 1.000
0.167 0.738 1.000
0.196 0.738 1.000
0.225 0.738 1.000
0.254 0.738 1.000
0.283 0.738 1.000
0.312 0.738 1.000
0.341 0.738 1.000
0.370 0.738 1.000
0.399 0.738 1.000
0.428 0.738 1.000
0.457 0.738 1.000
0.486 0.738 1.000
0.515 0.738 1.000
0.544 0.738 1.000
0.573 0.738 1.000
0.602 0.738 1.000
0.632 0.738 1.000
0.661 0.738 1.000
0.690 0.738 1.000
0.719 0.738 1.000
0.748 0.738 1.000
0.777 0.738 1.000
0.806 0.738 1.000
0.835 0.738 1.000
0.864 0.738 1.000
0.893 0.738 1.000
0.922 0.738 1.000
0.951 0.738 1.000
0.980 0.738 1.000
1.009 0.738 1.000
1.038 0.738 1.000
1.067 0.738 1.000
1.096 0.738 1.000
1.125 0.738 1.000
-0.298 0.759 1.000
-0.269 0.759 1.000
-0.239 0.759 1.000
-0.210 0.759 1.000
-0.181 0.759 1.000
-0.152 0.759 1.000
-0.123 0.759 1.000
-0.094 0.759 1.000
-0.065 0.759 1.000
-0.036 0.759 1.000
-0.007 0.759 1.000
0.022 0.759 1.000
0.051 0.759 1.000
0.080 0.759 1.000
0.109 0.759 1.000
0.138 0.759 1.000
0.167 0.759 1.000
0.196 0.759 1.000
0.225 0.759 1.000
0.254 0.759 1.000
0.283 0.759 1.000
0.312 0.759 1.000
0.341 0.759 1.000
0.370 0.759 1.000
0.399 0.759 1.000
0.428 0.759 1.000
0.457 0.759 1.000
0.486 0.759 1.000
0.515 0.759 1.000
0.544 0.759 1.000
0.573 0.759 1.000
0.602 0.759 1.000
0.632 0.759 1.000
0.661 0.759 1.000
0.690 0.759 1.000
0.719 0.759 1.000
0.748 0.759 1.000
0.777 0.759 1.000
0.806 0.759 1.000
0.835 0.759 1.000
0.864 0.759 1.000
0.893 0.759 1.000
0.922 0.759 1.000
0.951 0.759 1.000
0.980 0.759 1.000
1.009 0.759 1.000
1.038 0.759 1.000
1.067 0.759 1.000
1.096 0.759 1.000
1.125 0.759 1.000
-0.298 0.781 1.000
-0.269 0.781 1.000
-0.239 0.781 1.000
-0.210 0.781 1.000
-0.181 0.781 1.000
-0.152 0.781 1.000
-0.123 0.781 1.000
-0.094 0.781 1.000
-0.065 0.781 1.000
-0.036 0.781 1.000
-0.007 0.781 1.000
0.022 0.781 1.000
0.051 0.781 1.000
0.080 0.781 1.000
0.109 0.781 1.000
0.138 0.781 1.000
0.167 0.781 1.000
0.196 0.781 1.000
0.225 0.781 1.000
0.254 0.781 1.000
0.283 0.781 1.000
0.312 0.781 1.000
0.341 0.781 1.000
0.370 0.781 1.000
0.399 0.781 1.000
0.428 0.781 1.000
0.457 0.781 1.000
0.486 0.781 1.000
0.515 0.781 1.000
0.544 0.781 1.000
0.573 0.781 1.000
0.602 0.781 1.000
0.632 0.781 1.000
0.661 0.781 1.000
0.690 0.781 1.000
0.719 0.781 1.000
0.748 0.781 1.000
0.777 0.781 1.000
0.806 0.781 1.000
0.835 0.781 1.000
0.864 0.781 1.000
0.893 0.781 1.000
0.922 0.781 1.000
0.951 0.781 1.000
0.980 0.781 1.000
1.009 0.781 1.000
1.038 0.781 1.000
1.067 0.781 1.000
1.096 0.781 1.000
1.125 0.781 1.000
-0.298 0.802 1.000
-0.269 0.802 1.000
-0.239 0.802 1.000
-0.210 0.802 1.000
-0.181 0.802 1.000
-0.152 0.802 1.000
-0.123 0.802 1.000
-0.094 0.802 1.000
-0.065 0.802 1.000
-0.036 0.802 1.000
-0.007 0.802 1.000
0.022 0.802 1.000
0.051 0.802 1.000
0.080 0.802 1.000
0.109 0.802 1.000
0.138 0.802 1.000
0.167 0.802 1.000
0.196 0.802 1.000
0.225 0.802 1.000
0.254 0.802 1.000
0.283 0.802 1.000
0.312 0.802 1.000
0.341 0.802 1.000
0.370 0.802 1.000
0.399 0.802 1.000
0.428 0.802 1.000
0.457 0.802 1.000
0.486 0.802 1.000
0.515 0.802 1.000
0.544 0.802 1.000
0.573 0.802 1.000
0.602 0.802 1.000
0.632 0.802 1.000
0.661 0.802 1.000
0.690 0.802 1.000
0.719 0.802 1.000
0.748 0.802 1.000
0.777 0.802 1.000
0.806 0.802 1.000
0.835 0.802 1.000
0.864 0.802 1.000
0.893 0.802 1.000
0.922 0.802 1.000
0.951 0.802 1.000
0.980 0.802 1.000
1.009 0.802 1.000
1.038 0.802 1.000
1.067 0.802 1.000
1.096 0.802 1.000
1.125 0.802 1.000
-0.298 0.823 1.000
-0.269 0.823 1.000
-0.239 0.823 1.000
-0.210 0.823 1.000
-0.181 0.823 1.000
-0.152 0.823 1.000
-0.123 0.823 1.000
-0.094 0.823 1.000
-0.065 0.823 1.000
-0.036 0.823 1.000
-0.007 0.823 1.000
0.022 0.823 1.000
0.051 0.823 1.000
0.080 0.823 1.000
0.109 0.823 1.000
0.138 0.823 1.000
0.167 0.823 1.000
0.196 0.823 1.000
0.225 0.823 1.000
0.254 0.823 1.000
0.283 0.823 1.000
0.312 0.823 1.000
0.341 0.823 1.000
0.370 0.823 1.000
0.399 0.823 1.000
0.428 0.823 1.000
0.457 0.823 1.000
0.486 0.823 1.000
0.515 0.823 1.000
0.544 0.823 1.000
0.573 0.823 1.000
0.602 0.823 1.000
0.632 0.823 1.000
0.661 0.823 1.000
0.690 0.823 1.000
0.719 0.823 1.000
0.748 0.823 1.000
0.777 0.823 1.000
0.806 0.823 1.000
0.835 0.823 1.000
0.864 0.823 1.000
0.893 0.823 1.000
0.922 0.823 1.000
0.951 0.823 1.000
0.980 0.823 1.000
1.009 0.823 1.000
1.038 0.823 1.000
1.067 0.823 1.000
1.096 0.823 1.000
1.125 0.823 1.000
-0.298 0.844 1.000
-0.269 0.844 1.000
-0.239 0.844 1.000
-0.210 0.844 1.000
-0.181 0.844 1.000
-0.152 0.844 1.000
-0.123 0.844 1.000
-0.094 0.844 1.000
-0.065 0.844 1.000
-0.036 0.844 1.000
-0.007 0.844 1.000
0.022 0.844 1.000
0.051 0.844 1.000
0.080 0.844 1.000
0.109 0.844 1.000
0.138 0.844 1.000
0.167 0.844 1.000
0.196 0.844 1.000
0.225 0.844 1.000
0.254 0.844 1.000
0.283 0.844 1.000
0.312 0.844 1.000
0.341 0.844 1.000
0.370 0.844 1.000
0.399 0.844 1.000
0.428 0.844 1.000
0.457 0.844 1.000
0.486 0.844 1.000
0.515 0.844 1.000
0.544 0.844 1.000
0.573 0.844 1.000
0.602 0.844 1.000
0.632 0.844 1.000
0.661 0.844 1.000
0.690 0.844 1.000
0.719 0.844 1.000
0.748 0.844 1.000
0.777 0.844 1.000
0.806 0.844 1.000
0.835 0.844 1.000
0.864 0.844 1.000
0.893 0.844 1.000
0.922 0.844 1.000
0.951 0.844 1.000
0.980 0.844 1.000
1.009 0.844 1.000
1.038 0.844 1.000
1.067 0.844 1.000
1.096 0.844 1.000
1.125 0.844 1.000
-0.298 0.865 1.000
-0.269 0.865 1.000
-0.239 0.865 1.000
-0.210 0.865 1.000
-0.181 0.865 1.000
-0.152 0.865 1.000
-0.123 0.865 1.000
-0.094 0.865 1.000
-0.065 0.865 1.000
-0.036 0.865 1.000
-0.007 0.865 1.000
0.022 0.865 1.000
0.051 0.865 1.000
0.080 0.865 1.000
0.109 0.865 1.000
0.138 0.865 1.000
0.167 0.865 1.000
0.196 0.865 1.000
0.225 0.865 1.000
0.254 0.865 1.000
0.283 0.865 1.000
0.312 0.865 1.000
0.341 0.865 1.000
0.370 0.865 1.000
0.399 0.865 1.000
0.428 0.865 1.000
0.457 0.865 1.000
0.486 0.865 1.000
0.515 0.865 1.000
0.544 0.865 1.000
0.573 0.865 1.000
0.602 0.865 1.000
0.632 0.865 1.000
0.661 0.865 1.000
0.690 0.865 1.000
0.719 0.865 1.000
0.748 0.865 1.000
0.777 0.865 1.000
0.806 0.865 1.000
0.835 0.865 1.000
0.864 0.865 1.000
0.893 0.865 1.000
0.922 0.865 1.000
0.951 0.865 1.000
0.980 0.865 1.000
1.009 0.865 1.000
1.038 0.865 1.000
1.067 0.865 1.000
1.096 0.865 1.000
1.125 0.865 1.000
-0.298 0.886 1.000
-0.269 0.886 1.000
-0.239 0.886 1.000
-0.210 0.886 1.000
-0.181 0.886 1.000
-0.152 0.886 1.000
-0.123 0.886 1.000
-0.094 0.886 1.000
-0.065 0.886 1.000
-0.036 0.886 1.000
-0.007 0.886 1.000
0.022 0.886 1.000
0.051 0.886 1.000
0.080 0.886 1.000
0.109 0.886 1.000
0.138 0.886 1.000
0.167 0.886 1.000
0.196 0.886 1.000
0.225 0.886 1.000
0.254 0.886 1.000
0.283 0.886 1.000
0.312 0.886 1.000
0.341 0.886 1.000
0.370 0.886 1.000
0.399 0.886 1.000
0.428 0.886 1.000
0.457 0.886 1.000
0.486 0.886 1.000
0.515 0.886 1.000
0.544 0.886 1.000
0.573 0.886 1.000
0.602 0.886 1.000
0.632 0.886 1.000
0.661 0.886 1.000
0.690 0.886 1.000
0.719 0.886 1.000
0.748 0.886 1.000
0.777 0.886 1.000
0.806 0.886 1.000
0.835 0.886 1.000
0.864 0.886 1.000
0.893 0.886 1.000
0.922 0.886 1.000
0.951 0.886 1.000
0.980 0.886 1.000
1.009 0.886 1.000
1.038 0.886 1.000
1.067 0.886 1.000
1.096 0.886 1.000
1.125 0.886 1.000
-0.298 0.907 1.000
-0.269 0.907 1.000
-0.239 0.907 1.000
-0.210 0.907 1.000
-0.181 0.907 1.000
-0.152 0.907 1.000
-0.123 0.907 1.000
-0.094 0.907 1.000
-0.065 0.907 1.000
-0.036 0.907 1.000
-0.007 0.907 1.000
0.022 0.907 1.000
0.051 0.907 1.000
0.080 0.907 1.000
0.109 0.907 1.000
0.138 0.907 1.000
0.167 0.907 1.000
0.196 0.907 1.000
0.225 0.907 1.000
0.254 0.907 1.000
0.283 0.907 1.000
0.312 0.907 1.000
0.341 0.907 1.000
0.370 0.907 1.000
0.399 0.907 1.000
0.428 0.907 1.000
0.457 0.907 1.000
0.486 0.907 1.000
0.515 0.907 1.000
0.544 0.907 1.000
0.573 0.907 1.000
0.602 0.907 1.000
0.632 0.907 1.000
0.661 0.907 1.000
0.690 0.907 1.000
0.719 0.907 1.000
0.748 0.907 1.000
0.777 0.907 1.000
0.806 0.907 1.000
0.835 0.907 1.000
0.864 0.907 1.000
0.893 0.907 1.000
0.922 0.907 1.000
0.951 0.907 1.000
0.980 0.907 1.000
1.009 0.907 1.000
1.038 0.907 1.000
1.067 0.907 1.000
1.096 0.907 1.000
1.125 0.907 1.000
-0.298 0.928 1.000
-0.269 0.928 1.000
-0.239 0.928 1.000
-0.210 0.928 1.000
-0.181 0.928 1.000
-0.152 0.928 1.000
-0.123 0.928 1.000
-0.094 0.928 1.000
-0.065 0.928 1.000
-0.036 0.928 1.000
-0.007 0.928 1.000
0.022 0.928 1.000
0.051 0.928 1.000
0.080 0.928 1.000
0.109 0.928 1.000
0.138 0.928 1.000
0.167 0.928 1.000
0.196 0.928 1.000
0.225 0.928 1.000
0.254 0.928 1.000
0.283 0.928 1.000
0.312 0.928 1.000
0.341 0.928 1.000
0.370 0.928 1.000
0.399 0.928 1.000
0.428 0.928 1.000
0.457 0.928 1.000
0.486 0.928 1.000
0.515 0.928 1.000
0.544 0.928 1.000
0.573 0.928 1.000
0.602 0.928 1.000
0.632 0.928 1.000
0.661 0.928 1.000
0.690 0.928 1.000
0.719 0.928 1.000
0.748 0.928 1.000
0.777 0.928 1.000
0.806 0.928 1.000
0.835 0.928 1.000
0.864 0.928 1.000
0.893 0.928 1.000
0.922 0.928 1.000
0.951 0.928 1.000
0.980 0.928 1.000
1.009 0.928 1.000
1.038 0.928 1.000
1.067 0.928 1.000
1.096 0.928 1.000
1.125 0.928 1.000
-0.298 0.950 1.000
-0.269 0.950 1.000
-0.239 0.950 1.000
-0.210 0.950 1.000
-0.181 0.950 1.000
-0.152 0.950 1.000
-0.123 0.950 1.000
-0.094 0.950 1.000
-0.065 0.950 1.000
-0.036 0.950 1.000
-0.007 0.950 1.000
0.022 0.950 1.000
0.051 0.950 1.000
0.080 0.950 1.000
0.109 0.950 1.000
0.138 0.950 1.000
0.167 0.950 1.000
0.196 0.950 1.000
0.225 0.950 1.000
0.254 0.950 1.000
0.283 0.950 1.000
0.312 0.950 1.000
0.341 0.950 1.000
0.370 0.950 1.000
0.399 0.950 1.000
0.428 0.950 1.000
0.457 0.950 1.000
0.486 0.950 1.000
0.515 0.950 1.000
0.544 0.950 1.000
0.573 0.950 1.000
0.602 0.950 1.000
0.632 0.950 1.000
0.661 0.950 1.000
0.690 0.950 1.000
0.719 0.950 1.000
0.748 0.950 1.000
0.777 0.950 1.000
0.806 0.950 1.000
0.835 0.950 1.000
0.864 0.950 1.000
0.893 0.950 1.000
0.922 0.950 1.000
0.951 0.950 1.000
0.980 0.950 1.000
1.009 0.950 1.000
1.038 0.950 1.000
1.067 0.950 1.000
1.096 0.950 1.000
1.125 0.950 1.000
-0.298 0.971 1.000
-0.269 0.971 1.000
-0.239 0.971 1.000
-0.210 0.971 1.000
-0.181 0.971 1.000
-0.152 0.971 1.000
-0.123 0.971 1.000
-0.094 0.971 1.000
-0.065 0.971 1.000
-0.036 0.971 1.000
-0.007 0.971 1.000
0.022 0.971 1.000
0.051 0.971 1.000
0.080 0.971 1.000
0.109 0.971 1.000
0.138 0.971 1.000
0.167 0.971 1.000
0.196 0.971 1.000
0.225 0.971 1.000
0.254 0.971 1.000
0.283 0.971 1.000
0.312 0.971 1.000
0.341 0.971 1.000
0.370 0.971 1.000
0.399 0.971 1.000
0.428 0.971 1.000
0.457 0.971 1.000
0.486 0.971 1.000
0.515 0.971 1.000
0.544 0.971 1.000
0.573 0.971 1.000
0.602 0.971 1.000
0.632 0.971 1.000
0.661 0.971 1.000
0.690 0.971 1.000
0.719 0.971 1.000
0.748 0.971 1.000
0.777 0.971 1.000
0.806 0.971 1.000
0.835 0.971 1.000
0.864 0.971 1.000
0.893 0.971 1.000
0.922 0.971 1.000
0.951 0.971 1.000
0.980 0.971 1.000
1.009 0.971 1.000
1.038 0.971 1.000
1.067 0.971 1.000
1.096 0.971 1.000
1.125 0.971 1.000
-0.298 0.992 1.000
-0.269 0.992 1.000
-0.239 0.992 1.000
-0.210 0.992 1.000
-0.181 0.992 1.000
-0.152 0.992 1.000
-0.123 0.992 1.000
-0.094 0.992 1.000
-0.065 0.992 1.000
-0.036 0.992 1.000
-0.007 0.992 1.000
0.022 0.992 1.000
0.051 0.992 1.000
0.080 0.992 1.000
0.109 0.992 1.000
0.138 0.992 1.000
0.167 0.992 1.000
0.196 0.992 1.000
0.225 0.992 1.000
0.254 0.992 1.000
0.283 0.992 1.000
0.312 0.992 1.000
0.341 0.992 1.000
0.370 0.992 1.000
0.399 0.992 1.000
0.428 0.992 1.000
0.457 0.992 1.000
0.486 0.992 1.000
0.515 0.992 1.000
0.544 0.992 1.000
0.573 0.992 1.000
0.602 0.992 1.000
0.632 0.992 1.000
0.661 0.992 1.000
0.690 0.992 1.000
0.719 0.992 1.000
0.748 0.992 1.000
0.777 0.992 1.000
0.806 0.992 1.000
0.835 0.992 1.000
0.864 0.992 1.000
0.893 0.992 1.000
0.922 0.992 1.000
0.951 0.992 1.000
0.980 0.992 1.000
1.009 0.992 1.000
1.038 0.992 1.000
1.067 0.992 1.000
1.096 0.992 1.000
1.125 0.992 1.000


==> Error3.dat <==
-1.046 -1.928 0.207
-0.908 -1.928 0.425
-0.769 -1.928 0.373
-0.630 -1.928 0.166
-0.491 -1.928 0.075
-0.353 -1.928 0.081
-0.214 -1.928 0.087
-0.075 -1.928 0.074
0.064 -1.928 0.048
0.202 -1.928 0.026
0.341 -1.928 0.021
0.480 -1.928 0.026
0.619 -1.928 0.046
0.757 -1.928 0.061
0.896 -1.928 0.061
1.035 -1.928 0.066
1.174 -1.928 0.081
1.312 -1.928 0.139
1.451 -1.928 0.308
1.590 -1.928 0.632
-1.046 -1.774 0.183
-0.908 -1.774 0.374
-0.769 -1.774 0.304
-0.630 -1.774 0.110
-0.491 -1.774 0.045
-0.353 -1.774 0.061
-0.214 -1.774 0.072
-0.075 -1.774 0.061
0.064 -1.774 0.036
0.202 -1.774 0.014
0.341 -1.774 0.007
0.480 -1.774 0.014
0.619 -1.774 0.037
0.757 -1.774 0.050
0.896 -1.774 0.047
1.035 -1.774 0.044
1.174 -1.774 0.047
1.312 -1.774 0.096
1.451 -1.774 0.262
1.590 -1.774 0.585
-1.046 -1.620 0.164
-0.908 -1.620 0.325
-0.769 -1.620 0.241
-0.630 -1.620 0.061
-0.491 -1.620 0.022
-0.353 -1.620 0.044
-0.214 -1.620 0.058
-0.075 -1.620 0.050
0.064 -1.620 0.028
0.202 -1.620 0.007
0.341 -1.620 0.006
0.480 -1.620 0.011
0.619 -1.620 0.033
0.757 -1.620 0.043
0.896 -1.620 0.036
1.035 -1.620 0.030
1.174 -1.620 0.027
1.312 -1.620 0.056
1.451 -1.620 0.216
1.590 -1.620 0.538
-1.046 -1.466 0.150
-0.908 -1.466 0.279
-0.769 -1.466 0.182
-0.630 -1.466 0.022
-0.491 -1.466 0.014
-0.353 -1.466 0.031
-0.214 -1.466 0.048
-0.075 -1.466 0.042
0.064 -1.466 0.024
0.202 -1.466 0.013
0.341 -1.466 0.017
0.480 -1.466 0.019
0.619 -1.466 0.033
0.757 -1.466 0.039
0.896 -1.466 0.033
1.035 -1.466 0.035
1.174 -1.466 0.047
1.312 -1.466 0.033
1.451 -1.466 0.171
1.590 -1.466 0.492
-1.046 -1.312 0.139
-0.908 -1.312 0.235
-0.769 -1.312 0.127
-0.630 -1.312 0.022
-0.491 -1.312 0.023
-0.353 -1.312 0.021
-0.214 -1.312 0.040
-0.075 -1.312 0.036
0.064 -1.312 0.022
0.202 -1.312 0.021
0.341 -1.312 0.026
0.480 -1.312 0.027
0.619 -1.312 0.036
0.757 -1.312 0.040
0.896 -1.312 0.038
1.035 -1.312 0.056
1.174 -1.312 0.083
1.312 -1.312 0.056
1.451 -1.312 0.128
1.590 -1.312 0.446
-1.046 -1.158 0.130
-0.908 -1.158 0.193
-0.769 -1.158 0.076
-0.630 -1.158 0.050
-0.491 -1.158 0.034
-0.353 -1.158 0.014
-0.214 -1.158 0.033
-0.075 -1.158 0.031
0.064 -1.158 0.022
0.202 -1.158 0.026
0.341 -1.158 0.032
0.480 -1.158 0.034
0.619 -1.158 0.041
0.757 -1.158 0.043
0.896 -1.158 0.048
1.035 -1.158 0.082
1.174 -1.158 0.121
1.312 -1.158 0.095
1.451 -1.158 0.089
1.590 -1.158 0.401
-1.046 -1.004 0.122
-0.908 -1.004 0.153
-0.769 -1.004 0.029
-0.630 -1.004 0.074
-0.491 -1.004 0.043
-0.353 -1.004 0.010
-0.214 -1.004 0.028
-0.075 -1.004 0.027
0.064 -1.004 0.022
0.202 -1.004 0.028
0.341 -1.004 0.035
0.480 -1.004 0.039
0.619 -1.004 0.045
0.757 -1.004 0.047
0.896 -1.004 0.059
1.035 -1.004 0.108
1.174 -1.004 0.159
1.312 -1.004 0.136
1.451 -1.004 0.061
1.590 -1.004 0.357
-1.046 -0.850 0.115
-0.908 -0.850 0.116
-0.769 -0.850 0.020
-0.630 -0.850 0.094
-0.491 -0.850 0.051
-0.353 -0.850 0.010
-0.214 -0.850 0.023
-0.075 -0.850 0.023
0.064 -0.850 0.020
0.202 -0.850 0.028
0.341 -0.850 0.035
0.480 -0.850 0.041
0.619 -0.850 0.048
0.757 -0.850 0.049
0.896 -0.850 0.069
1.035 -0.850 0.134
1.174 -0.850 0.195
1.312 -0.850 0.176
1.451 -0.850 0.059
1.590 -0.850 0.314
-1.046 -0.695 0.108
-0.908 -0.695 0.082
-0.769 -0.695 0.056
-0.630 -0.695 0.111
-0.491 -0.695 0.058
-0.353 -0.695 0.013
-0.214 -0.695 0.020
-0.075 -0.695 0.019
0.064 -0.695 0.017
0.202 -0.695 0.026
0.341 -0.695 0.034
0.480 -0.695 0.041
0.619 -0.695 0.048
0.757 -0.695 0.050
0.896 -0.695 0.078
1.035 -0.695 0.157
1.174 -0.695 0.229
1.312 -0.695 0.214
1.451 -0.695 0.081
1.590 -0.695 0.274
-1.046 -0.541 0.099
-0.908 -0.541 0.053
-0.769 -0.541 0.089
-0.630 -0.541 0.124
-0.491 -0.541 0.064
-0.353 -0.541 0.017
-0.214 -0.541 0.018
-0.075 -0.541 0.015
0.064 -0.541 0.013
0.202 -0.541 0.023
0.341 -0.541 0.031
0.480 -0.541 0.039
0.619 -0.541 0.047
0.757 -0.541 0.048
0.896 -0.541 0.086
1.035 -0.541 0.180
1.174 -0.541 0.260
1.312 -0.541 0.249
1.451 -0.541 0.110
1.590 -0.541 0.236
-1.046 -0.387 0.091
-0.908 -0.387 0.031
-0.769 -0.387 0.115
-0.630 -0.387 0.133
-0.491 -0.387 0.069
-0.353 -0.387 0.022
-0.214 -0.387 0.017
-0.075 -0.387 0.012
0.064 -0.387 0.010
0.202 -0.387 0.020
0.341 -0.387 0.028
0.480 -0.387 0.037
0.619 -0.387 0.044
0.757 -0.387 0.044
0.896 -0.387 0.094
1.035 -0.387 0.202
1.174 -0.387 0.290
1.312 -0.387 0.281
1.451 -0.387 0.140
1.590 -0.387 0.201
-1.046 -0.233 0.080
-0.908 -0.233 0.023
-0.769 -0.233 0.134
-0.630 -0.233 0.138
-0.491 -0.233 0.073
-0.353 -0.233 0.026
-0.214 -0.233 0.017
-0.075 -0.233 0.010
0.064 -0.233 0.006
0.202 -0.233 0.018
0.341 -0.233 0.025
0.480 -0.233 0.033
0.619 -0.233 0.040
0.757 -0.233 0.041
0.896 -0.233 0.103
1.035 -0.233 0.223
1.174 -0.233 0.317
1.312 -0.233 0.311
1.451 -0.233 0.168
1.590 -0.233 0.169
-1.046 -0.079 0.068
-0.908 -0.079 0.031
-0.769 -0.079 0.146
-0.630 -0.079 0.139
-0.491 -0.079 0.075
-0.353 -0.079 0.030
-0.214 -0.079 0.018
-0.075 -0.079 0.010
0.064 -0.079 0.004
0.202 -0.079 0.016
0.341 -0.079 0.021
0.480 -0.079 0.029
0.619 -0.079 0.035
0.757 -0.079 0.038
0.896 -0.079 0.115
1.035 -0.079 0.246
1.174 -0.079 0.344
1.312 -0.079 0.339
1.451 -0.079 0.195
1.590 -0.079 0.138
-1.046 0.075 0.052
-0.908 0.075 0.043
-0.769 0.075 0.150
-0.630 0.075 0.136
-0.491 0.075 0.075
-0.353 0.075 0.033
-0.214 0.075 0.020
-0.075 0.075 0.011
0.064 0.075 0.005
0.202 0.075 0.015
0.341 0.075 0.018
0.480 0.075 0.025
0.619 0.075 0.029
0.757 0.075 0.038
0.896 0.075 0.130
1.035 0.075 0.270
1.174 0.075 0.371
1.312 0.075 0.367
1.451 0.075 0.222
1.590 0.075 0.110
-1.046 0.229 0.037
-0.908 0.229 0.052
-0.769 0.229 0.148
-0.630 0.229 0.127
-0.491 0.229 0.072
-0.353 0.229 0.035
-0.214 0.229 0.022
-0.075 0.229 0.013
0.064 0.229 0.008
0.202 0.229 0.015
0.341 0.229 0.016
0.480 0.229 0.020
0.619 0.229 0.022
0.757 0.229 0.043
0.896 0.229 0.149
1.035 0.229 0.296
1.174 0.229 0.399
1.312 0.229 0.394
1.451 0.229 0.247
1.590 0.229 0.082
-1.046 0.383 0.040
-0.908 0.383 0.059
-0.769 0.383 0.139
-0.630 0.383 0.114
-0.491 0.383 0.067
-0.353 0.383 0.035
-0.214 0.383 0.024
-0.075 0.383 0.015
0.064 0.383 0.011
0.202 0.383 0.016
0.341 0.383 0.016
0.480 0.383 0.016
0.619 0.383 0.018
0.757 0.383 0.054
0.896 0.383 0.171
1.035 0.383 0.325
1.174 0.383 0.428
1.312 0.383 0.421
1.451 0.383 0.274
1.590 0.383 0.057
-1.046 0.538 0.077
-0.908 0.538 0.064
-0.769 0.538 0.123
-0.630 0.538 0.096
-0.491 0.538 0.057
-0.353 0.538 0.035
-0.214 0.538 0.025
-0.075 0.538 0.016
0.064 0.538 0.014
0.202 0.538 0.018
0.341 0.538 0.016
0.480 0.538 0.014
0.619 0.538 0.018
0.757 0.538 0.069
0.896 0.538 0.197
1.035 0.538 0.355
1.174 0.538 0.458
1.312 0.538 0.450
1.451 0.538 0.300
1.590 0.538 0.034
-1.046 0.692 0.137
-0.908 0.692 0.075
-0.769 0.692 0.101
-0.630 0.692 0.073
-0.491 0.692 0.045
-0.353 0.692 0.032
-0.214 0.692 0.025
-0.075 0.692 0.017
0.064 0.692 0.015
0.202 0.692 0.020
0.341 0.692 0.018
0.480 0.692 0.015
0.619 0.692 0.026
0.757 0.692 0.088
0.896 0.692 0.226
1.035 0.692 0.388
1.174 0.692 0.490
1.312 0.692 0.480
1.451 0.692 0.328
1.590 0.692 0.026
-1.046 0.846 0.214
-0.908 0.846 0.105
-0.769 0.846 0.076
-0.630 0.846 0.043
-0.491 0.846 0.033
-0.353 0.846 0.032
-0.214 0.846 0.025
-0.075 0.846 0.016
0.064 0.846 0.015
0.202 0.846 0.021
0.341 0.846 0.020
0.480 0.846 0.019
0.619 0.846 0.037
0.757 0.846 0.110
0.896 0.846 0.258
1.035 0.846 0.423
1.174 0.846 0.524
1.312 0.846 0.511
1.451 0.846 0.357
1.590 0.846 0.044
-1.046 1.000 0.306
-0.908 1.000 0.156
-0.769 1.000 0.064
-0.630 1.000 0.005
-0.491 1.000 0.037
-0.353 1.000 0.040
-0.214 1.000 0.029
-0.075 1.000 0.013
0.064 1.000 0.011
0.202 1.000 0.020
0.341 1.000 0.022
0.480 1.000 0.024
0.619 1.000 0.050
0.757 1.000 0.134
0.896 1.000 0.292
1.035 1.000 0.461
1.174 1.000 0.560
1.312 1.000 0.546
1.451 1.000 0.391
1.590 1.000 0.078


==> H.dat <==
  -2.0000000e+00  -1.0000000e+00   5.7333333e+00
  -2.0000000e+00  -9.5918367e-01   5.3574126e+00
  -2.0000000e+00  -9.1836735e-01   5.0417584e+00
  -2.0000000e+00  -8.7755102e-01   4.7802423e+00
  -2.0000000e+00  -8.3673469e-01   4.5670027e+00
  -2.0000000e+00  -7.9591837e-01   4.3964442e+00
  -2.0000000e+00  -7.5510204e-01   4.2632378e+00
  -2.0000000e+00  -7.1428571e-01   4.1623213e+00
  -2.0000000e+00  -6.7346939e-01   4.0888984e+00
  -2.0000000e+00  -6.3265306e-01   4.0384398e+00
  -2.0000000e+00  -5.9183673e-01   4.0066822e+00
  -2.0000000e+00  -5.5102041e-01   3.9896291e+00
  -2.0000000e+00  -5.1020408e-01   3.9835501e+00
  -2.0000000e+00  -4.6938776e-01   3.9849816e+00
  -2.0000000e+00  -4.2857143e-01   3.9907261e+00
  -2.0000000e+00  -3.8775510e-01   3.9978528e+00
  -2.0000000e+00  -3.4693878e-01   4.0036972e+00
  -2.0000000e+00  -3.0612245e-01   4.0058614e+00
  -2.0000000e+00  -2.6530612e-01   4.0022137e+00
  -2.0000000e+00  -2.2448980e-01   3.9908891e+00
  -2.0000000e+00  -1.8367347e-01   3.9702890e+00
  -2.0000000e+00  -1.4285714e-01   3.9390809e+00
  -2.0000000e+00  -1.0204082e-01   3.8961993e+00
  -2.0000000e+00  -6.1224490e-02   3.8408448e+00
  -2.0000000e+00  -2.0408163e-02   3.7724844e+00
  -2.0000000e+00   2.0408163e-02   3.6908517e+00
  -2.0000000e+00   6.1224490e-02   3.5959468e+00
  -2.0000000e+00   1.0204082e-01   3.4880361e+00
  -2.0000000e+00   1.4285714e-01   3.3676524e+00
  -2.0000000e+00   1.8367347e-01   3.2355951e+00
  -2.0000000e+00   2.2448980e-01   3.0929300e+00
  -2.0000000e+00   2.6530612e-01   2.9409892e+00
  -2.0000000e+00   3.0612245e-01   2.7813716e+00
  -2.0000000e+00   3.4693878e-01   2.6159421e+00
  -2.0000000e+00   3.8775510e-01   2.4468324e+00
  -2.0000000e+00   4.2857143e-01   2.2764404e+00
  -2.0000000e+00   4.6938776e-01   2.1074305e+00
  -2.0000000e+00   5.1020408e-01   1.9427338e+00
  -2.0000000e+00   5.5102041e-01   1.7855475e+00
  -2.0000000e+00   5.9183673e-01   1.6393353e+00
  -2.0000000e+00   6.3265306e-01   1.5078275e+00
  -2.0000000e+00   6.7346939e-01   1.3950209e+00
  -2.0000000e+00   7.1428571e-01   1.3051784e+00
  -2.0000000e+00   7.5510204e-01   1.2428297e+00
  -2.0000000e+00   7.9591837e-01   1.2127707e+00
  -2.0000000e+00   8.3673469e-01   1.2200639e+00
  -2.0000000e+00   8.7755102e-01   1.2700382e+00
  -2.0000000e+00   9.1836735e-01   1.3682890e+00
  -2.0000000e+00   9.5918367e-01   1.5206779e+00
  -2.0000000e+00   1.0000000e+00   1.7333333e+00
  -1.9183673e+00  -1.0000000e+00   4.8116161e+00
  -1.9183673e+00  -9.5918367e-01   4.4390274e+00
  -1.9183673e+00  -9.1836735e-01   4.1267050e+00
  -1.9183673e+00  -8.7755102e-01   3.8685209e+00
  -1.9183673e+00  -8.3673469e-01   3.6586133e+00
  -1.9183673e+00  -7.9591837e-01   3.4913867e+00
  -1.9183673e+00  -7.5510204e-01   3.3615123e+00
  -1.9183673e+00  -7.1428571e-01   3.2639276e+00
  -1.9183673e+00  -6.7346939e-01   3.1938368e+00
  -1.9183673e+00  -6.3265306e-01   3.1467101e+00
  -1.9183673e+00  -5.9183673e-01   3.1182845e+00
  -1.9183673e+00  -5.5102041e-01   3.1045633e+00
  -1.9183673e+00  -5.1020408e-01   3.1018162e+00
  -1.9183673e+00  -4.6938776e-01   3.1065796e+00
  -1.9183673e+00  -4.2857143e-01   3.1156561e+00
  -1.9183673e+00  -3.8775510e-01   3.1261147e+00
  -1.9183673e+00  -3.4693878e-01   3.1352911e+00
  -1.9183673e+00  -3.0612245e-01   3.1407872e+00
  -1.9183673e+00  -2.6530612e-01   3.1404715e+00
  -1.9183673e+00  -2.2448980e-01   3.1324789e+00
  -1.9183673e+00  -1.8367347e-01   3.1152106e+00
  -1.9183673e+00  -1.4285714e-01   3.0873346e+00
  -1.9183673e+00  -1.0204082e-01   3.0477849e+00
  -1.9183673e+00  -6.1224490e-02   2.9957623e+00
  -1.9183673e+00  -2.0408163e-02   2.9307338e+00
  -1.9183673e+00   2.0408163e-02   2.8524331e+00
  -1.9183673e+00   6.1224490e-02   2.7608602e+00
  -1.9183673e+00   1.0204082e-01   2.6562813e+00
  -1.9183673e+00   1.4285714e-01   2.5392296e+00
  -1.9183673e+00   1.8367347e-01   2.4105043e+00
  -1.9183673e+00   2.2448980e-01   2.2711711e+00
  -1.9183673e+00   2.6530612e-01   2.1225623e+00
  -1.9183673e+00   3.0612245e-01   1.9662766e+00
  -1.9183673e+00   3.4693878e-01   1.8041791e+00
  -1.9183673e+00   3.8775510e-01   1.6384013e+00
  -1.9183673e+00   4.2857143e-01   1.4713412e+00
  -1.9183673e+00   4.6938776e-01   1.3056633e+00
  -1.9183673e+00   5.1020408e-01   1.1442985e+00
  -1.9183673e+00   5.5102041e-01   9.9044414e-01
  -1.9183673e+00   5.9183673e-01   8.4756393e-01
  -1.9183673e+00   6.3265306e-01   7.1938812e-01
  -1.9183673e+00   6.7346939e-01   6.0991340e-01
  -1.9183673e+00   7.1428571e-01   5.2340287e-01
  -1.9183673e+00   7.5510204e-01   4.6438609e-01
  -1.9183673e+00   7.9591837e-01   4.3765906e-01
  -1.9183673e+00   8.3673469e-01   4.4828423e-01
  -1.9183673e+00   8.7755102e-01   5.0159049e-01
  -1.9183673e+00   9.1836735e-01   6.0317318e-01
  -1.9183673e+00   9.5918367e-01   7.5889408e-01
  -1.9183673e+00   1.0000000e+00   9.7488142e-01
  -1.8367347e+00  -1.0000000e+00   4.2291691e+00
  -1.8367347e+00  -9.5918367e-01   3.8599123e+00
  -1.8367347e+00  -9.1836735e-01   3.5509219e+00
  -1.8367347e+00  -8.7755102e-01   3.2960697e+00
  -1.8367347e+00  -8.3673469e-01   3.0894940e+00
  -1.8367347e+00  -7.9591837e-01   2.9255994e+00
  -1.8367347e+00  -7.5510204e-01   2.7990569e+00
  -1.8367347e+00  -7.1428571e-01   2.7048042e+00
  -1.8367347e+00  -6.7346939e-01   2.6380453e+00
  -1.8367347e+00  -6.3265306e-01   2.5942505e+00
  -1.8367347e+00  -5.9183673e-01   2.5691569e+00
  -1.8367347e+00  -5.5102041e-01   2.5587676e+00
  -1.8367347e+00  -5.1020408e-01   2.5593525e+00
  -1.8367347e+00  -4.6938776e-01   2.5674479e+00
  -1.8367347e+00  -4.2857143e-01   2.5798563e+00
  -1.8367347e+00  -3.8775510e-01   2.5936469e+00
  -1.8367347e+00  -3.4693878e-01   2.6061552e+00
  -1.8367347e+00  -3.0612245e-01   2.6149833e+00
  -1.8367347e+00  -2.6530612e-01   2.6179995e+00
  -1.8367347e+00  -2.2448980e-01   2.6133388e+00
  -1.8367347e+00  -1.8367347e-01   2.5994025e+00
  -1.8367347e+00  -1.4285714e-01   2.5748584e+00
  -1.8367347e+00  -1.0204082e-01   2.5386406e+00
  -1.8367347e+00  -6.1224490e-02   2.4899500e+00
  -1.8367347e+00  -2.0408163e-02   2.4282535e+00
  -1.8367347e+00   2.0408163e-02   2.3532847e+00
  -1.8367347e+00   6.1224490e-02   2.2650437e+00
  -1.8367347e+00   1.0204082e-01   2.1637968e+00
  -1.8367347e+00   1.4285714e-01   2.0500770e+00
  -1.8367347e+00   1.8367347e-01   1.9246836e+00
  -1.8367347e+00   2.2448980e-01   1.7886824e+00
  -1.8367347e+00   2.6530612e-01   1.6434056e+00
  -1.8367347e+00   3.0612245e-01   1.4904518e+00
  -1.8367347e+00   3.4693878e-01   1.3316862e+00
  -1.8367347e+00   3.8775510e-01   1.1692404e+00
  -1.8367347e+00   4.2857143e-01   1.0055123e+00
  -1.8367347e+00   4.6938776e-01   8.4316633e-01
  -1.8367347e+00   5.1020408e-01   6.8513347e-01
  -1.8367347e+00   5.5102041e-01   5.3461102e-01
  -1.8367347e+00   5.9183673e-01   3.9506275e-01
  -1.8367347e+00   6.3265306e-01   2.7021889e-01
  -1.8367347e+00   6.7346939e-01   1.6407611e-01
  -1.8367347e+00   7.1428571e-01   8.0897523e-02
  -1.8367347e+00   7.5510204e-01   2.5212687e-02
  -1.8367347e+00   7.9591837e-01   1.8176034e-03
  -1.8367347e+00   8.3673469e-01   1.5774720e-02
  -1.8367347e+00   8.7755102e-01   7.2412928e-02
  -1.8367347e+00   9.1836735e-01   1.7732756e-01
  -1.8367347e+00   9.5918367e-01   3.3638041e-01
  -1.8367347e+00   1.0000000e+00   5.5569969e-01
  -1.7551020e+00  -1.0000000e+00   3.8932438e+00
  -1.7551020e+00  -9.5918367e-01   3.5273189e+00
  -1.7551020e+00  -9.1836735e-01   3.2216605e+00
  -1.7551020e+00  -8.7755102e-01   2.9701402e+00
  -1.7551020e+00  -8.3673469e-01   2.7668965e+00
  -1.7551020e+00  -7.9591837e-01   2.6063338e+00
  -1.7551020e+00  -7.5510204e-01   2.4831233e+00
  -1.7551020e+00  -7.1428571e-01   2.3922025e+00
  -1.7551020e+00  -6.7346939e-01   2.3287755e+00
  -1.7551020e+00  -6.3265306e-01   2.2883127e+00
  -1.7551020e+00  -5.9183673e-01   2.2665510e+00
  -1.7551020e+00  -5.5102041e-01   2.2594937e+00
  -1.7551020e+00  -5.1020408e-01   2.2634106e+00
  -1.7551020e+00  -4.6938776e-01   2.2748378e+00
  -1.7551020e+00  -4.2857143e-01   2.2905782e+00
  -1.7551020e+00  -3.8775510e-01   2.3077007e+00
  -1.7551020e+00  -3.4693878e-01   2.3235410e+00
  -1.7551020e+00  -3.0612245e-01   2.3357010e+00
  -1.7551020e+00  -2.6530612e-01   2.3420492e+00
  -1.7551020e+00  -2.2448980e-01   2.3407204e+00
  -1.7551020e+00  -1.8367347e-01   2.3301161e+00
  -1.7551020e+00  -1.4285714e-01   2.3089039e+00
  -1.7551020e+00  -1.0204082e-01   2.2760181e+00
  -1.7551020e+00  -6.1224490e-02   2.2306594e+00
  -1.7551020e+00  -2.0408163e-02   2.1722948e+00
  -1.7551020e+00   2.0408163e-02   2.1006580e+00
  -1.7551020e+00   6.1224490e-02   2.0157489e+00
  -1.7551020e+00   1.0204082e-01   1.9178340e+00
  -1.7551020e+00   1.4285714e-01   1.8074462e+00
  -1.7551020e+00   1.8367347e-01   1.6853847e+00
  -1.7551020e+00   2.2448980e-01   1.5527154e+00
  -1.7551020e+00   2.6530612e-01   1.4107705e+00
  -1.7551020e+00   3.0612245e-01   1.2611487e+00
  -1.7551020e+00   3.4693878e-01   1.1057151e+00
  -1.7551020e+00   3.8775510e-01   9.4660119e-01
  -1.7551020e+00   4.2857143e-01   7.8620502e-01
  -1.7551020e+00   4.6938776e-01   6.2719103e-01
  -1.7551020e+00   5.1020408e-01   4.7249011e-01
  -1.7551020e+00   5.5102041e-01   3.2529960e-01
  -1.7551020e+00   5.9183673e-01   1.8908328e-01
  -1.7551020e+00   6.3265306e-01   6.7571364e-02
  -1.7551020e+00   6.7346939e-01  -3.5239471e-02
  -1.7551020e+00   7.1428571e-01  -1.1508611e-01
  -1.7551020e+00   7.5510204e-01  -1.6743900e-01
  -1.7551020e+00   7.9591837e-01  -1.8750214e-01
  -1.7551020e+00   8.3673469e-01  -1.7021308e-01
  -1.7551020e+00   8.7755102e-01  -1.1024293e-01
  -1.7551020e+00   9.1836735e-01  -1.9963457e-03
  -1.7551020e+00   9.5918367e-01   1.6038844e-01
  -1.7551020e+00   1.0000000e+00   3.8303967e-01
  -1.6734694e+00  -1.0000000e+00   3.7268429e+00
  -1.6734694e+00  -9.5918367e-01   3.3642500e+00
  -1.6734694e+00  -9.1836735e-01   3.0619235e+00
  -1.6734694e+00  -8.7755102e-01   2.8137352e+00
  -1.6734694e+00  -8.3673469e-01   2.6138234e+00
  -1.6734694e+00  -7.9591837e-01   2.4565926e+00
  -1.6734694e+00  -7.5510204e-01   2.3367141e+00
  -1.6734694e+00  -7.1428571e-01   2.2491253e+00
  -1.6734694e+00  -6.7346939e-01   2.1890302e+00
  -1.6734694e+00  -6.3265306e-01   2.1518994e+00
  -1.6734694e+00  -5.9183673e-01   2.1334696e+00
  -1.6734694e+00  -5.5102041e-01   2.1297442e+00
  -1.6734694e+00  -5.1020408e-01   2.1369930e+00
  -1.6734694e+00  -4.6938776e-01   2.1517523e+00
  -1.6734694e+00  -4.2857143e-01   2.1708246e+00
  -1.6734694e+00  -3.8775510e-01   2.1912790e+00
  -1.6734694e+00  -3.4693878e-01   2.2104512e+00
  -1.6734694e+00  -3.0612245e-01   2.2259432e+00
  -1.6734694e+00  -2.6530612e-01   2.2356233e+00
  -1.6734694e+00  -2.2448980e-01   2.2376265e+00
  -1.6734694e+00  -1.8367347e-01   2.2303541e+00
  -1.6734694e+00  -1.4285714e-01   2.2124739e+00
  -1.6734694e+00  -1.0204082e-01   2.1829200e+00
  -1.6734694e+00  -6.1224490e-02   2.1408933e+00
  -1.6734694e+00  -2.0408163e-02   2.0858606e+00
  -1.6734694e+00   2.0408163e-02   2.0175558e+00
  -1.6734694e+00   6.1224490e-02   1.9359786e+00
  -1.6734694e+00   1.0204082e-01   1.8413957e+00
  -1.6734694e+00   1.4285714e-01   1.7343398e+00
  -1.6734694e+00   1.8367347e-01   1.6156102e+00
  -1.6734694e+00   2.2448980e-01   1.4862729e+00
  -1.6734694e+00   2.6530612e-01   1.3476600e+00
  -1.6734694e+00   3.0612245e-01   1.2013701e+00
  -1.6734694e+00   3.4693878e-01   1.0492684e+00
  -1.6734694e+00   3.8775510e-01   8.9348645e-01
  -1.6734694e+00   4.2857143e-01   7.3642222e-01
  -1.6734694e+00   4.6938776e-01   5.8074018e-01
  -1.6734694e+00   5.1020408e-01   4.2937121e-01
  -1.6734694e+00   5.5102041e-01   2.8551264e-01
  -1.6734694e+00   5.9183673e-01   1.5262826e-01
  -1.6734694e+00   6.3265306e-01   3.4448294e-02
  -1.6734694e+00   6.7346939e-01  -6.5030596e-02
  -1.6734694e+00   7.1428571e-01  -1.4154529e-01
  -1.6734694e+00   7.5510204e-01  -1.9056624e-01
  -1.6734694e+00   7.9591837e-01  -2.0729743e-01
  -1.6734694e+00   8.3673469e-01  -1.8667643e-01
  -1.6734694e+00   8.7755102e-01  -1.2337433e-01
  -1.6734694e+00   9.1836735e-01  -1.1795800e-02
  -1.6734694e+00   9.5918367e-01   1.5392093e-01
  -1.6734694e+00   1.0000000e+00   3.7990410e-01
  -1.5918367e+00  -1.0000000e+00   3.6671579e+00
  -1.5918367e+00  -9.5918367e-01   3.3078970e+00
  -1.5918367e+00  -9.1836735e-01   3.0089024e+00
  -1.5918367e+00  -8.7755102e-01   2.7640461e+00
  -1.5918367e+00  -8.3673469e-01   2.5674662e+00
  -1.5918367e+00  -7.9591837e-01   2.4135674e+00
  -1.5918367e+00  -7.5510204e-01   2.2970208e+00
  -1.5918367e+00  -7.1428571e-01   2.2127639e+00
  -1.5918367e+00  -6.7346939e-01   2.1560008e+00
  -1.5918367e+00  -6.3265306e-01   2.1222019e+00
  -1.5918367e+00  -5.9183673e-01   2.1071041e+00
  -1.5918367e+00  -5.5102041e-01   2.1067107e+00
  -1.5918367e+00  -5.1020408e-01   2.1172914e+00
  -1.5918367e+00  -4.6938776e-01   2.1353826e+00
  -1.5918367e+00  -4.2857143e-01   2.1577868e+00
  -1.5918367e+00  -3.8775510e-01   2.1815733e+00
  -1.5918367e+00  -3.4693878e-01   2.2040774e+00
  -1.5918367e+00  -3.0612245e-01   2.2229013e+00
  -1.5918367e+00  -2.6530612e-01   2.2359134e+00
  -1.5918367e+00  -2.2448980e-01   2.2412485e+00
  -1.5918367e+00  -1.8367347e-01   2.2373081e+00
  -1.5918367e+00  -1.4285714e-01   2.2227598e+00
  -1.5918367e+00  -1.0204082e-01   2.1965379e+00
  -1.5918367e+00  -6.1224490e-02   2.1578430e+00
  -1.5918367e+00  -2.0408163e-02   2.1061424e+00
  -1.5918367e+00   2.0408163e-02   2.0411695e+00
  -1.5918367e+00   6.1224490e-02   1.9629243e+00
  -1.5918367e+00   1.0204082e-01   1.8716732e+00
  -1.5918367e+00   1.4285714e-01   1.7679493e+00
  -1.5918367e+00   1.8367347e-01   1.6525517e+00
  -1.5918367e+00   2.2448980e-01   1.5265463e+00
  -1.5918367e+00   2.6530612e-01   1.3912653e+00
  -1.5918367e+00   3.0612245e-01   1.2483074e+00
  -1.5918367e+00   3.4693878e-01   1.0995377e+00
  -1.5918367e+00   3.8775510e-01   9.4708764e-01
  -1.5918367e+00   4.2857143e-01   7.9335536e-01
  -1.5918367e+00   4.6938776e-01   6.4100526e-01
  -1.5918367e+00   5.1020408e-01   4.9296823e-01
  -1.5918367e+00   5.5102041e-01   3.5244161e-01
  -1.5918367e+00   5.9183673e-01   2.2288918e-01
  -1.5918367e+00   6.3265306e-01   1.0804116e-01
  -1.5918367e+00   6.7346939e-01   1.1894212e-02
  -1.5918367e+00   7.1428571e-01  -6.1288540e-02
  -1.5918367e+00   7.5510204e-01  -1.0697754e-01
  -1.5918367e+00   7.9591837e-01  -1.2037679e-01
  -1.5918367e+00   8.3673469e-01  -9.6423838e-02
  -1.5918367e+00   8.7755102e-01  -2.9789794e-02
  -1.5918367e+00   9.1836735e-01   8.5120677e-02
  -1.5918367e+00   9.5918367e-01   2.5416936e-01
  -1.5918367e+00   1.0000000e+00   4.8348447e-01
  -1.5102041e+00  -1.0000000e+00   3.6640777e+00
  -1.5102041e+00  -9.5918367e-01   3.3081486e+00
  -1.5102041e+00  -9.1836735e-01   3.0124861e+00
  -1.5102041e+00  -8.7755102e-01   2.7709617e+00
  -1.5102041e+00  -8.3673469e-01   2.5777137e+00
  -1.5102041e+00  -7.9591837e-01   2.4271469e+00
  -1.5102041e+00  -7.5510204e-01   2.3139322e+00
  -1.5102041e+00  -7.1428571e-01   2.2330073e+00
  -1.5102041e+00  -6.7346939e-01   2.1795761e+00
  -1.5102041e+00  -6.3265306e-01   2.1491092e+00
  -1.5102041e+00  -5.9183673e-01   2.1373433e+00
  -1.5102041e+00  -5.5102041e-01   2.1402818e+00
  -1.5102041e+00  -5.1020408e-01   2.1541945e+00
  -1.5102041e+00  -4.6938776e-01   2.1756176e+00
  -1.5102041e+00  -4.2857143e-01   2.2013538e+00
  -1.5102041e+00  -3.8775510e-01   2.2284722e+00
  -1.5102041e+00  -3.4693878e-01   2.2543083e+00
  -1.5102041e+00  -3.0612245e-01   2.2764641e+00
  -1.5102041e+00  -2.6530612e-01   2.2928081e+00
  -1.5102041e+00  -2.2448980e-01   2.3014752e+00
  -1.5102041e+00  -1.8367347e-01   2.3008667e+00
  -1.5102041e+00  -1.4285714e-01   2.2896504e+00
  -1.5102041e+00  -1.0204082e-01   2.2667604e+00
  -1.5102041e+00  -6.1224490e-02   2.2313975e+00
  -1.5102041e+00  -2.0408163e-02   2.1830288e+00
  -1.5102041e+00   2.0408163e-02   2.1213878e+00
  -1.5102041e+00   6.1224490e-02   2.0464746e+00
  -1.5102041e+00   1.0204082e-01   1.9585555e+00
  -1.5102041e+00   1.4285714e-01   1.8581635e+00
  -1.5102041e+00   1.8367347e-01   1.7460979e+00
  -1.5102041e+00   2.2448980e-01   1.6234244e+00
  -1.5102041e+00   2.6530612e-01   1.4914754e+00
  -1.5102041e+00   3.0612245e-01   1.3518494e+00
  -1.5102041e+00   3.4693878e-01   1.2064116e+00
  -1.5102041e+00   3.8775510e-01   1.0572935e+00
  -1.5102041e+00   4.2857143e-01   9.0689317e-01
  -1.5102041e+00   4.6938776e-01   7.5787501e-01
  -1.5102041e+00   5.1020408e-01   6.1316993e-01
  -1.5102041e+00   5.5102041e-01   4.7597526e-01
  -1.5102041e+00   5.9183673e-01   3.4975477e-01
  -1.5102041e+00   6.3265306e-01   2.3823869e-01
  -1.5102041e+00   6.7346939e-01   1.4542369e-01
  -1.5102041e+00   7.1428571e-01   7.5572884e-02
  -1.5102041e+00   7.5510204e-01   3.3215828e-02
  -1.5102041e+00   7.9591837e-01   2.3148524e-02
  -1.5102041e+00   8.3673469e-01   5.0433421e-02
  -1.5102041e+00   8.7755102e-01   1.2039941e-01
  -1.5102041e+00   9.1836735e-01   2.3864183e-01
  -1.5102041e+00   9.5918367e-01   4.1102245e-01
  -1.5102041e+00   1.0000000e+00   6.4366951e-01
  -1.4285714e+00  -1.0000000e+00   3.6787676e+00
  -1.4285714e+00  -9.5918367e-01   3.3261706e+00
  -1.4285714e+00  -9.1836735e-01   3.0338399e+00
  -1.4285714e+00  -8.7755102e-01   2.7956475e+00
  -1.4285714e+00  -8.3673469e-01   2.6057315e+00
  -1.4285714e+00  -7.9591837e-01   2.4584965e+00
  -1.4285714e+00  -7.5510204e-01   2.3486138e+00
  -1.4285714e+00  -7.1428571e-01   2.2710209e+00
  -1.4285714e+00  -6.7346939e-01   2.2209216e+00
  -1.4285714e+00  -6.3265306e-01   2.1937866e+00
  -1.4285714e+00  -5.9183673e-01   2.1853527e+00
  -1.4285714e+00  -5.5102041e-01   2.1916232e+00
  -1.4285714e+00  -5.1020408e-01   2.2088678e+00
  -1.4285714e+00  -4.6938776e-01   2.2336229e+00
  -1.4285714e+00  -4.2857143e-01   2.2626910e+00
  -1.4285714e+00  -3.8775510e-01   2.2931413e+00
  -1.4285714e+00  -3.4693878e-01   2.3223094e+00
  -1.4285714e+00  -3.0612245e-01   2.3477971e+00
  -1.4285714e+00  -2.6530612e-01   2.3674731e+00
  -1.4285714e+00  -2.2448980e-01   2.3794721e+00
  -1.4285714e+00  -1.8367347e-01   2.3821956e+00
  -1.4285714e+00  -1.4285714e-01   2.3743112e+00
  -1.4285714e+00  -1.0204082e-01   2.3547532e+00
  -1.4285714e+00  -6.1224490e-02   2.3227222e+00
  -1.4285714e+00  -2.0408163e-02   2.2776854e+00
  -1.4285714e+00   2.0408163e-02   2.2193764e+00
  -1.4285714e+00   6.1224490e-02   2.1477951e+00
  -1.4285714e+00   1.0204082e-01   2.0632080e+00
  -1.4285714e+00   1.4285714e-01   1.9661479e+00
  -1.4285714e+00   1.8367347e-01   1.8574142e+00
  -1.4285714e+00   2.2448980e-01   1.7380727e+00
  -1.4285714e+00   2.6530612e-01   1.6094556e+00
  -1.4285714e+00   3.0612245e-01   1.4731616e+00
  -1.4285714e+00   3.4693878e-01   1.3310557e+00
  -1.4285714e+00   3.8775510e-01   1.1852696e+00
  -1.4285714e+00   4.2857143e-01   1.0382012e+00
  -1.4285714e+00   4.6938776e-01   8.9251499e-01
  -1.4285714e+00   5.1020408e-01   7.5114186e-01
  -1.4285714e+00   5.5102041e-01   6.1727913e-01
  -1.4285714e+00   5.9183673e-01   4.9439058e-01
  -1.4285714e+00   6.3265306e-01   3.8620645e-01
  -1.4285714e+00   6.7346939e-01   2.9672340e-01
  -1.4285714e+00   7.1428571e-01   2.3020453e-01
  -1.4285714e+00   7.5510204e-01   1.9117942e-01
  -1.4285714e+00   7.9591837e-01   1.8444407e-01
  -1.4285714e+00   8.3673469e-01   2.1506091e-01
  -1.4285714e+00   8.7755102e-01   2.8835884e-01
  -1.4285714e+00   9.1836735e-01   4.0993320e-01
  -1.4285714e+00   9.5918367e-01   5.8564577e-01
  -1.4285714e+00   1.0000000e+00   8.2162478e-01
  -1.3469388e+00  -1.0000000e+00   3.6823208e+00
  -1.3469388e+00  -9.5918367e-01   3.3330556e+00
  -1.3469388e+00  -9.1836735e-01   3.0440569e+00
  -1.3469388e+00  -8.7755102e-01   2.8091964e+00
  -1.3469388e+00  -8.3673469e-01   2.6226124e+00
  -1.3469388e+00  -7.9591837e-01   2.4787094e+00
  -1.3469388e+00  -7.5510204e-01   2.3721586e+00
  -1.3469388e+00  -7.1428571e-01   2.2978976e+00
  -1.3469388e+00  -6.7346939e-01   2.2511303e+00
  -1.3469388e+00  -6.3265306e-01   2.2273273e+00
  -1.3469388e+00  -5.9183673e-01   2.2222253e+00
  -1.3469388e+00  -5.5102041e-01   2.2318277e+00
  -1.3469388e+00  -5.1020408e-01   2.2524043e+00
  -1.3469388e+00  -4.6938776e-01   2.2804913e+00
  -1.3469388e+00  -4.2857143e-01   2.3128914e+00
  -1.3469388e+00  -3.8775510e-01   2.3466736e+00
  -1.3469388e+00  -3.4693878e-01   2.3791736e+00
  -1.3469388e+00  -3.0612245e-01   2.4079933e+00
  -1.3469388e+00  -2.6530612e-01   2.4310013e+00
  -1.3469388e+00  -2.2448980e-01   2.4463322e+00
  -1.3469388e+00  -1.8367347e-01   2.4523876e+00
  -1.3469388e+00  -1.4285714e-01   2.4478351e+00
  -1.3469388e+00  -1.0204082e-01   2.4316091e+00
  -1.3469388e+00  -6.1224490e-02   2.4029101e+00
  -1.3469388e+00  -2.0408163e-02   2.3612053e+00
  -1.3469388e+00   2.0408163e-02   2.3062282e+00
  -1.3469388e+00   6.1224490e-02   2.2379788e+00
  -1.3469388e+00   1.0204082e-01   2.1567236e+00
  -1.3469388e+00   1.4285714e-01   2.0629955e+00
  -1.3469388e+00   1.8367347e-01   1.9575938e+00
  -1.3469388e+00   2.2448980e-01   1.8415842e+00
  -1.3469388e+00   2.6530612e-01   1.7162990e+00
  -1.3469388e+00   3.0612245e-01   1.5833370e+00
  -1.3469388e+00   3.4693878e-01   1.4445630e+00
  -1.3469388e+00   3.8775510e-01   1.3021089e+00
  -1.3469388e+00   4.2857143e-01   1.1583724e+00
  -1.3469388e+00   4.6938776e-01   1.0160182e+00
  -1.3469388e+00   5.1020408e-01   8.7797696e-01
  -1.3469388e+00   5.5102041e-01   7.4744618e-01
  -1.3469388e+00   5.9183673e-01   6.2788958e-01
  -1.3469388e+00   6.3265306e-01   5.2303739e-01
  -1.3469388e+00   6.7346939e-01   4.3688628e-01
  -1.3469388e+00   7.1428571e-01   3.7369936e-01
  -1.3469388e+00   7.5510204e-01   3.3800620e-01
  -1.3469388e+00   7.9591837e-01   3.3460278e-01
  -1.3469388e+00   8.3673469e-01   3.6855157e-01
  -1.3469388e+00   8.7755102e-01   4.4518145e-01
  -1.3469388e+00   9.1836735e-01   5.7008775e-01
  -1.3469388e+00   9.5918367e-01   7.4913227e-01
  -1.3469388e+00   1.0000000e+00   9.8844322e-01
  -1.2653061e+00  -1.0000000e+00   3.6544790e+00
  -1.2653061e+00  -9.5918367e-01   3.3085458e+00
  -1.2653061e+00  -9.1836735e-01   3.0228791e+00
  -1.2653061e+00  -8.7755102e-01   2.7913505e+00
  -1.2653061e+00  -8.3673469e-01   2.6080984e+00
  -1.2653061e+00  -7.9591837e-01   2.4675274e+00
  -1.2653061e+00  -7.5510204e-01   2.3643086e+00
  -1.2653061e+00  -7.1428571e-01   2.2933795e+00
  -1.2653061e+00  -6.7346939e-01   2.2499442e+00
  -1.2653061e+00  -6.3265306e-01   2.2294730e+00
  -1.2653061e+00  -5.9183673e-01   2.2277030e+00
  -1.2653061e+00  -5.5102041e-01   2.2406373e+00
  -1.2653061e+00  -5.1020408e-01   2.2645459e+00
  -1.2653061e+00  -4.6938776e-01   2.2959648e+00
  -1.2653061e+00  -4.2857143e-01   2.3316968e+00
  -1.2653061e+00  -3.8775510e-01   2.3688111e+00
  -1.2653061e+00  -3.4693878e-01   2.4046430e+00
  -1.2653061e+00  -3.0612245e-01   2.4367947e+00
  -1.2653061e+00  -2.6530612e-01   2.4631345e+00
  -1.2653061e+00  -2.2448980e-01   2.4817974e+00
  -1.2653061e+00  -1.8367347e-01   2.4911847e+00
  -1.2653061e+00  -1.4285714e-01   2.4899642e+00
  -1.2653061e+00  -1.0204082e-01   2.4770701e+00
  -1.2653061e+00  -6.1224490e-02   2.4517031e+00
  -1.2653061e+00  -2.0408163e-02   2.4133302e+00
  -1.2653061e+00   2.0408163e-02   2.3616850e+00
  -1.2653061e+00   6.1224490e-02   2.2967676e+00
  -1.2653061e+00   1.0204082e-01   2.2188444e+00
  -1.2653061e+00   1.4285714e-01   2.1284482e+00
  -1.2653061e+00   1.8367347e-01   2.0263784e+00
  -1.2653061e+00   2.2448980e-01   1.9137008e+00
  -1.2653061e+00   2.6530612e-01   1.7917476e+00
  -1.2653061e+00   3.0612245e-01   1.6621174e+00
  -1.2653061e+00   3.4693878e-01   1.5266755e+00
  -1.2653061e+00   3.8775510e-01   1.3875532e+00
  -1.2653061e+00   4.2857143e-01   1.2471487e+00
  -1.2653061e+00   4.6938776e-01   1.1081264e+00
  -1.2653061e+00   5.1020408e-01   9.7341718e-01
  -1.2653061e+00   5.5102041e-01   8.4621834e-01
  -1.2653061e+00   5.9183673e-01   7.2999369e-01
  -1.2653061e+00   6.3265306e-01   6.2847344e-01
  -1.2653061e+00   6.7346939e-01   5.4565428e-01
  -1.2653061e+00   7.1428571e-01   4.8579931e-01
  -1.2653061e+00   7.5510204e-01   4.5343809e-01
  -1.2653061e+00   7.9591837e-01   4.5336662e-01
  -1.2653061e+00   8.3673469e-01   4.9064735e-01
  -1.2653061e+00   8.7755102e-01   5.7060917e-01
  -1.2653061e+00   9.1836735e-01   6.9884742e-01
  -1.2653061e+00   9.5918367e-01   8.8122388e-01
  -1.2653061e+00   1.0000000e+00   1.1238668e+00
  -1.1836735e+00  -1.0000000e+00   3.5824259e+00
  -1.1836735e+00  -9.5918367e-01   3.2398247e+00
  -1.1836735e+00  -9.1836735e-01   2.9574899e+00
  -1.1836735e+00  -8.7755102e-01   2.7292933e+00
  -1.1836735e+00  -8.3673469e-01   2.5493731e+00
  -1.1836735e+00  -7.9591837e-01   2.4121340e+00
  -1.1836735e+00  -7.5510204e-01   2.3122471e+00
  -1.1836735e+00  -7.1428571e-01   2.2446500e+00
  -1.1836735e+00  -6.7346939e-01   2.2045466e+00
  -1.1836735e+00  -6.3265306e-01   2.1874075e+00
  -1.1836735e+00  -5.9183673e-01   2.1889693e+00
  -1.1836735e+00  -5.5102041e-01   2.2052356e+00
  -1.1836735e+00  -5.1020408e-01   2.2324761e+00
  -1.1836735e+00  -4.6938776e-01   2.2672270e+00
  -1.1836735e+00  -4.2857143e-01   2.3062910e+00
  -1.1836735e+00  -3.8775510e-01   2.3467372e+00
  -1.1836735e+00  -3.4693878e-01   2.3859010e+00
  -1.1836735e+00  -3.0612245e-01   2.4213847e+00
  -1.1836735e+00  -2.6530612e-01   2.4510565e+00
  -1.1836735e+00  -2.2448980e-01   2.4730513e+00
  -1.1836735e+00  -1.8367347e-01   2.4857706e+00
  -1.1836735e+00  -1.4285714e-01   2.4878820e+00
  -1.1836735e+00  -1.0204082e-01   2.4783198e+00
  -1.1836735e+00  -6.1224490e-02   2.4562847e+00
  -1.1836735e+00  -2.0408163e-02   2.4212438e+00
  -1.1836735e+00   2.0408163e-02   2.3729306e+00
  -1.1836735e+00   6.1224490e-02   2.3113451e+00
  -1.1836735e+00   1.0204082e-01   2.2367538e+00
  -1.1836735e+00   1.4285714e-01   2.1496896e+00
  -1.1836735e+00   1.8367347e-01   2.0509517e+00
  -1.1836735e+00   2.2448980e-01   1.9416061e+00
  -1.1836735e+00   2.6530612e-01   1.8229848e+00
  -1.1836735e+00   3.0612245e-01   1.6966866e+00
  -1.1836735e+00   3.4693878e-01   1.5645766e+00
  -1.1836735e+00   3.8775510e-01   1.4287863e+00
  -1.1836735e+00   4.2857143e-01   1.2917137e+00
  -1.1836735e+00   4.6938776e-01   1.1560234e+00
  -1.1836735e+00   5.1020408e-01   1.0246461e+00
  -1.1836735e+00   5.5102041e-01   9.0077917e-01
  -1.1836735e+00   5.9183673e-01   7.8788646e-01
  -1.1836735e+00   6.3265306e-01   6.8969817e-01
  -1.1836735e+00   6.7346939e-01   6.1021095e-01
  -1.1836735e+00   7.1428571e-01   5.5368792e-01
  -1.1836735e+00   7.5510204e-01   5.2465864e-01
  -1.1836735e+00   7.9591837e-01   5.2791912e-01
  -1.1836735e+00   8.3673469e-01   5.6853180e-01
  -1.1836735e+00   8.7755102e-01   6.5182557e-01
  -1.1836735e+00   9.1836735e-01   7.8339576e-01
  -1.1836735e+00   9.5918367e-01   9.6910417e-01
  -1.1836735e+00   1.0000000e+00   1.2150790e+00
  -1.1020408e+00  -1.0000000e+00   3.4596503e+00
  -1.1020408e+00  -9.5918367e-01   3.1203810e+00
  -1.1020408e+00  -9.1836735e-01   2.8413782e+00
  -1.1020408e+00  -8.7755102e-01   2.6165135e+00
  -1.1020408e+00  -8.3673469e-01   2.4399253e+00
  -1.1020408e+00  -7.9591837e-01   2.3060182e+00
  -1.1020408e+00  -7.5510204e-01   2.2094632e+00
  -1.1020408e+00  -7.1428571e-01   2.1451980e+00
  -1.1020408e+00  -6.7346939e-01   2.1084266e+00
  -1.1020408e+00  -6.3265306e-01   2.0946194e+00
  -1.1020408e+00  -5.9183673e-01   2.0995132e+00
  -1.1020408e+00  -5.5102041e-01   2.1191114e+00
  -1.1020408e+00  -5.1020408e-01   2.1496839e+00
  -1.1020408e+00  -4.6938776e-01   2.1877667e+00
  -1.1020408e+00  -4.2857143e-01   2.2301626e+00
  -1.1020408e+00  -3.8775510e-01   2.2739407e+00
  -1.1020408e+00  -3.4693878e-01   2.3164366e+00
  -1.1020408e+00  -3.0612245e-01   2.3552521e+00
  -1.1020408e+00  -2.6530612e-01   2.3882559e+00
  -1.1020408e+00  -2.2448980e-01   2.4135827e+00
  -1.1020408e+00  -1.8367347e-01   2.4296339e+00
  -1.1020408e+00  -1.4285714e-01   2.4350773e+00
  -1.1020408e+00  -1.0204082e-01   2.4288470e+00
  -1.1020408e+00  -6.1224490e-02   2.4101439e+00
  -1.1020408e+00  -2.0408163e-02   2.3784349e+00
  -1.1020408e+00   2.0408163e-02   2.3334536e+00
  -1.1020408e+00   6.1224490e-02   2.2752001e+00
  -1.1020408e+00   1.0204082e-01   2.2039407e+00
  -1.1020408e+00   1.4285714e-01   2.1202084e+00
  -1.1020408e+00   1.8367347e-01   2.0248026e+00
  -1.1020408e+00   2.2448980e-01   1.9187888e+00
  -1.1020408e+00   2.6530612e-01   1.8034995e+00
  -1.1020408e+00   3.0612245e-01   1.6805333e+00
  -1.1020408e+00   3.4693878e-01   1.5517552e+00
  -1.1020408e+00   3.8775510e-01   1.4192968e+00
  -1.1020408e+00   4.2857143e-01   1.2855562e+00
  -1.1020408e+00   4.6938776e-01   1.1531978e+00
  -1.1020408e+00   5.1020408e-01   1.0251524e+00
  -1.1020408e+00   5.5102041e-01   9.0461749e-01
  -1.1020408e+00   5.9183673e-01   7.9505672e-01
  -1.1020408e+00   6.3265306e-01   7.0020037e-01
  -1.1020408e+00   6.7346939e-01   6.2404509e-01
  -1.1020408e+00   7.1428571e-01   5.7085401e-01
  -1.1020408e+00   7.5510204e-01   5.4515668e-01
  -1.1020408e+00   7.9591837e-01   5.5174910e-01
  -1.1020408e+00   8.3673469e-01   5.9569373e-01
  -1.1020408e+00   8.7755102e-01   6.8231944e-01
  -1.1020408e+00   9.1836735e-01   8.1722158e-01
  -1.1020408e+00   9.5918367e-01   1.0062619e+00
  -1.1020408e+00   1.0000000e+00   1.2555687e+00
  -1.0204082e+00  -1.0000000e+00   3.2848810e+00
  -1.0204082e+00  -9.5918367e-01   2.9489436e+00
  -1.0204082e+00  -9.1836735e-01   2.6732727e+00
  -1.0204082e+00  -8.7755102e-01   2.4517400e+00
  -1.0204082e+00  -8.3673469e-01   2.2784837e+00
  -1.0204082e+00  -7.9591837e-01   2.1479085e+00
  -1.0204082e+00  -7.5510204e-01   2.0546855e+00
  -1.0204082e+00  -7.1428571e-01   1.9937523e+00
  -1.0204082e+00  -6.7346939e-01   1.9603128e+00
  -1.0204082e+00  -6.3265306e-01   1.9498375e+00
  -1.0204082e+00  -5.9183673e-01   1.9580633e+00
  -1.0204082e+00  -5.5102041e-01   1.9809935e+00
  -1.0204082e+00  -5.1020408e-01   2.0148978e+00
  -1.0204082e+00  -4.6938776e-01   2.0563126e+00
  -1.0204082e+00  -4.2857143e-01   2.1020405e+00
  -1.0204082e+00  -3.8775510e-01   2.1491505e+00
  -1.0204082e+00  -3.4693878e-01   2.1949783e+00
  -1.0204082e+00  -3.0612245e-01   2.2371258e+00
  -1.0204082e+00  -2.6530612e-01   2.2734615e+00
  -1.0204082e+00  -2.2448980e-01   2.3021202e+00
  -1.0204082e+00  -1.8367347e-01   2.3215034e+00
  -1.0204082e+00  -1.4285714e-01   2.3302787e+00
  -1.0204082e+00  -1.0204082e-01   2.3273804e+00
  -1.0204082e+00  -6.1224490e-02   2.3120092e+00
  -1.0204082e+00  -2.0408163e-02   2.2836322e+00
  -1.0204082e+00   2.0408163e-02   2.2419829e+00
  -1.0204082e+00   6.1224490e-02   2.1870613e+00
  -1.0204082e+00   1.0204082e-01   2.1191339e+00
  -1.0204082e+00   1.4285714e-01   2.0387335e+00
  -1.0204082e+00   1.8367347e-01   1.9466596e+00
  -1.0204082e+00   2.2448980e-01   1.8439778e+00
  -1.0204082e+00   2.6530612e-01   1.7320204e+00
  -1.0204082e+00   3.0612245e-01   1.6123861e+00
  -1.0204082e+00   3.4693878e-01   1.4869400e+00
  -1.0204082e+00   3.8775510e-01   1.3578136e+00
  -1.0204082e+00   4.2857143e-01   1.2274049e+00
  -1.0204082e+00   4.6938776e-01   1.0983784e+00
  -1.0204082e+00   5.1020408e-01   9.7366501e-01
  -1.0204082e+00   5.5102041e-01   8.5646201e-01
  -1.0204082e+00   5.9183673e-01   7.5023319e-01
  -1.0204082e+00   6.3265306e-01   6.5870878e-01
  -1.0204082e+00   6.7346939e-01   5.8588545e-01
  -1.0204082e+00   7.1428571e-01   5.3602632e-01
  -1.0204082e+00   7.5510204e-01   5.1366093e-01
  -1.0204082e+00   7.9591837e-01   5.2358530e-01
  -1.0204082e+00   8.3673469e-01   5.7086186e-01
  -1.0204082e+00   8.7755102e-01   6.6081952e-01
  -1.0204082e+00   9.1836735e-01   7.9905361e-01
  -1.0204082e+00   9.5918367e-01   9.9142590e-01
  -1.0204082e+00   1.0000000e+00   1.2440646e+00
  -9.3877551e-01  -1.0000000e+00   3.0610921e+00
  -9.3877551e-01  -9.5918367e-01   2.7284867e+00
  -9.3877551e-01  -9.1836735e-01   2.4561477e+00
  -9.3877551e-01  -8.7755102e-01   2.2379470e+00
  -9.3877551e-01  -8.3673469e-01   2.0680226e+00
  -9.3877551e-01  -7.9591837e-01   1.9407794e+00
  -9.3877551e-01  -7.5510204e-01   1.8508883e+00
  -9.3877551e-01  -7.1428571e-01   1.7932870e+00
  -9.3877551e-01  -6.7346939e-01   1.7631795e+00
  -9.3877551e-01  -6.3265306e-01   1.7560361e+00
  -9.3877551e-01  -5.9183673e-01   1.7675939e+00
  -9.3877551e-01  -5.5102041e-01   1.7938560e+00
  -9.3877551e-01  -5.1020408e-01   1.8310923e+00
  -9.3877551e-01  -4.6938776e-01   1.8758391e+00
  -9.3877551e-01  -4.2857143e-01   1.9248989e+00
  -9.3877551e-01  -3.8775510e-01   1.9753409e+00
  -9.3877551e-01  -3.4693878e-01   2.0245006e+00
  -9.3877551e-01  -3.0612245e-01   2.0699800e+00
  -9.3877551e-01  -2.6530612e-01   2.1096477e+00
  -9.3877551e-01  -2.2448980e-01   2.1416384e+00
  -9.3877551e-01  -1.8367347e-01   2.1643534e+00
  -9.3877551e-01  -1.4285714e-01   2.1764607e+00
  -9.3877551e-01  -1.0204082e-01   2.1768944e+00
  -9.3877551e-01  -6.1224490e-02   2.1648551e+00
  -9.3877551e-01  -2.0408163e-02   2.1398100e+00
  -9.3877551e-01   2.0408163e-02   2.1014926e+00
  -9.3877551e-01   6.1224490e-02   2.0499030e+00
  -9.3877551e-01   1.0204082e-01   1.9853075e+00
  -9.3877551e-01   1.4285714e-01   1.9082391e+00
  -9.3877551e-01   1.8367347e-01   1.8194971e+00
  -9.3877551e-01   2.2448980e-01   1.7201473e+00
  -9.3877551e-01   2.6530612e-01   1.6115219e+00
  -9.3877551e-01   3.0612245e-01   1.4952195e+00
  -9.3877551e-01   3.4693878e-01   1.3731053e+00
  -9.3877551e-01   3.8775510e-01   1.2473109e+00
  -9.3877551e-01   4.2857143e-01   1.1202341e+00
  -9.3877551e-01   4.6938776e-01   9.9453961e-01
  -9.3877551e-01   5.1020408e-01   8.7315814e-01
  -9.3877551e-01   5.5102041e-01   7.5928708e-01
  -9.3877551e-01   5.9183673e-01   6.5639021e-01
  -9.3877551e-01   6.3265306e-01   5.6819774e-01
  -9.3877551e-01   6.7346939e-01   4.9870636e-01
  -9.3877551e-01   7.1428571e-01   4.5217917e-01
  -9.3877551e-01   7.5510204e-01   4.3314573e-01
  -9.3877551e-01   7.9591837e-01   4.4640204e-01
  -9.3877551e-01   8.3673469e-01   4.9701055e-01
  -9.3877551e-01   8.7755102e-01   5.9030015e-01
  -9.3877551e-01   9.1836735e-01   7.3186619e-01
  -9.3877551e-01   9.5918367e-01   9.2757043e-01
  -9.3877551e-01   1.0000000e+00   1.1835411e+00
  -8.5714286e-01  -1.0000000e+00   2.7945805e+00
  -8.5714286e-01  -9.5918367e-01   2.4653070e+00
  -8.5714286e-01  -9.1836735e-01   2.1963000e+00
  -8.5714286e-01  -8.7755102e-01   1.9814312e+00
  -8.5714286e-01  -8.3673469e-01   1.8148388e+00
  -8.5714286e-01  -7.9591837e-01   1.6909275e+00
  -8.5714286e-01  -7.5510204e-01   1.6043684e+00
  -8.5714286e-01  -7.1428571e-01   1.5500990e+00
  -8.5714286e-01  -6.7346939e-01   1.5233234e+00
  -8.5714286e-01  -6.3265306e-01   1.5195120e+00
  -8.5714286e-01  -5.9183673e-01   1.5344017e+00
  -8.5714286e-01  -5.5102041e-01   1.5639958e+00
  -8.5714286e-01  -5.1020408e-01   1.6045640e+00
  -8.5714286e-01  -4.6938776e-01   1.6526427e+00
  -8.5714286e-01  -4.2857143e-01   1.7050345e+00
  -8.5714286e-01  -3.8775510e-01   1.7588084e+00
  -8.5714286e-01  -3.4693878e-01   1.8113001e+00
  -8.5714286e-01  -3.0612245e-01   1.8601115e+00
  -8.5714286e-01  -2.6530612e-01   1.9031110e+00
  -8.5714286e-01  -2.2448980e-01   1.9384337e+00
  -8.5714286e-01  -1.8367347e-01   1.9644807e+00
  -8.5714286e-01  -1.4285714e-01   1.9799199e+00
  -8.5714286e-01  -1.0204082e-01   1.9836855e+00
  -8.5714286e-01  -6.1224490e-02   1.9749782e+00
  -8.5714286e-01  -2.0408163e-02   1.9532651e+00
  -8.5714286e-01   2.0408163e-02   1.9182796e+00
  -8.5714286e-01   6.1224490e-02   1.8700219e+00
  -8.5714286e-01   1.0204082e-01   1.8087584e+00
  -8.5714286e-01   1.4285714e-01   1.7350220e+00
  -8.5714286e-01   1.8367347e-01   1.6496119e+00
  -8.5714286e-01   2.2448980e-01   1.5535940e+00
  -8.5714286e-01   2.6530612e-01   1.4483005e+00
  -8.5714286e-01   3.0612245e-01   1.3353301e+00
  -8.5714286e-01   3.4693878e-01   1.2165479e+00
  -8.5714286e-01   3.8775510e-01   1.0940854e+00
  -8.5714286e-01   4.2857143e-01   9.7034059e-01
  -8.5714286e-01   4.6938776e-01   8.4797800e-01
  -8.5714286e-01   5.1020408e-01   7.2992847e-01
  -8.5714286e-01   5.5102041e-01   6.1938936e-01
  -8.5714286e-01   5.9183673e-01   5.1982443e-01
  -8.5714286e-01   6.3265306e-01   4.3496391e-01
  -8.5714286e-01   6.7346939e-01   3.6880447e-01
  -8.5714286e-01   7.1428571e-01   3.2560923e-01
  -8.5714286e-01   7.5510204e-01   3.0990773e-01
  -8.5714286e-01   7.9591837e-01   3.2649599e-01
  -8.5714286e-01   8.3673469e-01   3.8043645e-01
  -8.5714286e-01   8.7755102e-01   4.7705799e-01
  -8.5714286e-01   9.1836735e-01   6.2195597e-01
  -8.5714286e-01   9.5918367e-01   8.2099216e-01
  -8.5714286e-01   1.0000000e+00   1.0802948e+00
  -7.7551020e-01  -1.0000000e+00   2.4941128e+00
  -7.7551020e-01  -9.5918367e-01   2.1681713e+00
  -7.7551020e-01  -9.1836735e-01   1.9024962e+00
  -7.7551020e-01  -8.7755102e-01   1.6909593e+00
  -7.7551020e-01  -8.3673469e-01   1.5276988e+00
  -7.7551020e-01  -7.9591837e-01   1.4071195e+00
  -7.7551020e-01  -7.5510204e-01   1.3238923e+00
  -7.7551020e-01  -7.1428571e-01   1.2729549e+00
  -7.7551020e-01  -6.7346939e-01   1.2495113e+00
  -7.7551020e-01  -6.3265306e-01   1.2490318e+00
  -7.7551020e-01  -5.9183673e-01   1.2672534e+00
  -7.7551020e-01  -5.5102041e-01   1.3001795e+00
  -7.7551020e-01  -5.1020408e-01   1.3440797e+00
  -7.7551020e-01  -4.6938776e-01   1.3954903e+00
  -7.7551020e-01  -4.2857143e-01   1.4512140e+00
  -7.7551020e-01  -3.8775510e-01   1.5083199e+00
  -7.7551020e-01  -3.4693878e-01   1.5641435e+00
  -7.7551020e-01  -3.0612245e-01   1.6162868e+00
  -7.7551020e-01  -2.6530612e-01   1.6626183e+00
  -7.7551020e-01  -2.2448980e-01   1.7012729e+00
  -7.7551020e-01  -1.8367347e-01   1.7306519e+00
  -7.7551020e-01  -1.4285714e-01   1.7494231e+00
  -7.7551020e-01  -1.0204082e-01   1.7565206e+00
  -7.7551020e-01  -6.1224490e-02   1.7511452e+00
  -7.7551020e-01  -2.0408163e-02   1.7327640e+00
  -7.7551020e-01   2.0408163e-02   1.7011106e+00
  -7.7551020e-01   6.1224490e-02   1.6561848e+00
  -7.7551020e-01   1.0204082e-01   1.5982532e+00
  -7.7551020e-01   1.4285714e-01   1.5278487e+00
  -7.7551020e-01   1.8367347e-01   1.4457706e+00
  -7.7551020e-01   2.2448980e-01   1.3530847e+00
  -7.7551020e-01   2.6530612e-01   1.2511231e+00
  -7.7551020e-01   3.0612245e-01   1.1414846e+00
  -7.7551020e-01   3.4693878e-01   1.0260343e+00
  -7.7551020e-01   3.8775510e-01   9.0690378e-01
  -7.7551020e-01   4.2857143e-01   7.8649095e-01
  -7.7551020e-01   4.6938776e-01   6.6746031e-01
  -7.7551020e-01   5.1020408e-01   5.5274273e-01
  -7.7551020e-01   5.5102041e-01   4.4553556e-01
  -7.7551020e-01   5.9183673e-01   3.4930258e-01
  -7.7551020e-01   6.3265306e-01   2.6777400e-01
  -7.7551020e-01   6.7346939e-01   2.0494651e-01
  -7.7551020e-01   7.1428571e-01   1.6508321e-01
  -7.7551020e-01   7.5510204e-01   1.5271366e-01
  -7.7551020e-01   7.9591837e-01   1.7263386e-01
  -7.7551020e-01   8.3673469e-01   2.2990626e-01
  -7.7551020e-01   8.7755102e-01   3.2985975e-01
  -7.7551020e-01   9.1836735e-01   4.7808968e-01
  -7.7551020e-01   9.5918367e-01   6.8045781e-01
  -7.7551020e-01   1.0000000e+00   9.4309237e-01
  -6.9387755e-01  -1.0000000e+00   2.1701445e+00
  -6.9387755e-01  -9.5918367e-01   1.8475349e+00
  -6.9387755e-01  -9.1836735e-01   1.5851918e+00
  -6.9387755e-01  -8.7755102e-01   1.3769869e+00
  -6.9387755e-01  -8.3673469e-01   1.2170584e+00
  -6.9387755e-01  -7.9591837e-01   1.0998109e+00
  -6.9387755e-01  -7.5510204e-01   1.0199157e+00
  -6.9387755e-01  -7.1428571e-01   9.7231027e-01
  -6.9387755e-01  -6.7346939e-01   9.5219856e-01
  -6.9387755e-01  -6.3265306e-01   9.5505104e-01
  -6.9387755e-01  -5.9183673e-01   9.7660461e-01
  -6.9387755e-01  -5.5102041e-01   1.0128626e+00
  -6.9387755e-01  -5.1020408e-01   1.0600947e+00
  -6.9387755e-01  -4.6938776e-01   1.1148373e+00
  -6.9387755e-01  -4.2857143e-01   1.1738929e+00
  -6.9387755e-01  -3.8775510e-01   1.2343308e+00
  -6.9387755e-01  -3.4693878e-01   1.2934863e+00
  -6.9387755e-01  -3.0612245e-01   1.3489616e+00
  -6.9387755e-01  -2.6530612e-01   1.3986251e+00
  -6.9387755e-01  -2.2448980e-01   1.4406116e+00
  -6.9387755e-01  -1.8367347e-01   1.4733225e+00
  -6.9387755e-01  -1.4285714e-01   1.4954256e+00
  -6.9387755e-01  -1.0204082e-01   1.5058551e+00
  -6.9387755e-01  -6.1224490e-02   1.5038117e+00
  -6.9387755e-01  -2.0408163e-02   1.4887624e+00
  -6.9387755e-01   2.0408163e-02   1.4604409e+00
  -6.9387755e-01   6.1224490e-02   1.4188471e+00
  -6.9387755e-01   1.0204082e-01   1.3642475e+00
  -6.9387755e-01   1.4285714e-01   1.2971749e+00
  -6.9387755e-01   1.8367347e-01   1.2184287e+00
  -6.9387755e-01   2.2448980e-01   1.1290747e+00
  -6.9387755e-01   2.6530612e-01   1.0304451e+00
  -6.9387755e-01   3.0612245e-01   9.2413861e-01
  -6.9387755e-01   3.4693878e-01   8.1202026e-01
  -6.9387755e-01   3.8775510e-01   6.9622164e-01
  -6.9387755e-01   4.2857143e-01   5.7914076e-01
  -6.9387755e-01   4.6938776e-01   4.6344205e-01
  -6.9387755e-01   5.1020408e-01   3.5205642e-01
  -6.9387755e-01   5.5102041e-01   2.4818120e-01
  -6.9387755e-01   5.9183673e-01   1.5528016e-01
  -6.9387755e-01   6.3265306e-01   7.7083529e-02
  -6.9387755e-01   6.7346939e-01   1.7587981e-02
  -6.9387755e-01   7.1428571e-01  -1.8943376e-02
  -6.9387755e-01   7.5510204e-01  -2.7980982e-02
  -6.9387755e-01   7.9591837e-01  -4.7288349e-03
  -6.9387755e-01   8.3673469e-01   5.5875512e-02
  -6.9387755e-01   8.7755102e-01   1.5916095e-01
  -6.9387755e-01   9.1836735e-01   3.1072282e-01
  -6.9387755e-01   9.5918367e-01   5.1642289e-01
  -6.9387755e-01   1.0000000e+00   7.8238940e-01
  -6.1224490e-01  -1.0000000e+00   1.8341098e+00
  -6.1224490e-01  -9.5918367e-01   1.5148321e+00
  -6.1224490e-01  -9.1836735e-01   1.2558209e+00
  -6.1224490e-01  -8.7755102e-01   1.0509480e+00
  -6.1224490e-01  -8.3673469e-01   8.9435140e-01
  -6.1224490e-01  -7.9591837e-01   7.8043593e-01
  -6.1224490e-01  -7.5510204e-01   7.0387266e-01
  -6.1224490e-01  -7.1428571e-01   6.5959915e-01
  -6.1224490e-01  -6.7346939e-01   6.4281938e-01
  -6.1224490e-01  -6.3265306e-01   6.4900381e-01
  -6.1224490e-01  -5.9183673e-01   6.7388932e-01
  -6.1224490e-01  -5.5102041e-01   7.1347924e-01
  -6.1224490e-01  -5.1020408e-01   7.6404334e-01
  -6.1224490e-01  -4.6938776e-01   8.2211785e-01
  -6.1224490e-01  -4.2857143e-01   8.8450544e-01
  -6.1224490e-01  -3.8775510e-01   9.4827520e-01
  -6.1224490e-01  -3.4693878e-01   1.0107627e+00
  -6.1224490e-01  -3.0612245e-01   1.0695699e+00
  -6.1224490e-01  -2.6530612e-01   1.1225653e+00
  -6.1224490e-01  -2.2448980e-01   1.1678838e+00
  -6.1224490e-01  -1.8367347e-01   1.2039267e+00
  -6.1224490e-01  -1.4285714e-01   1.2293617e+00
  -6.1224490e-01  -1.0204082e-01   1.2431232e+00
  -6.1224490e-01  -6.1224490e-02   1.2444117e+00
  -6.1224490e-01  -2.0408163e-02   1.2326944e+00
  -6.1224490e-01   2.0408163e-02   1.2077048e+00
  -6.1224490e-01   6.1224490e-02   1.1694429e+00
  -6.1224490e-01   1.0204082e-01   1.1181753e+00
  -6.1224490e-01   1.4285714e-01   1.0544346e+00
  -6.1224490e-01   1.8367347e-01   9.7902041e-01
  -6.1224490e-01   2.2448980e-01   8.9299836e-01
  -6.1224490e-01   2.6530612e-01   7.9770071e-01
  -6.1224490e-01   3.0612245e-01   6.9472612e-01
  -6.1224490e-01   3.4693878e-01   5.8593971e-01
  -6.1224490e-01   3.8775510e-01   4.7347304e-01
  -6.1224490e-01   4.2857143e-01   3.5972410e-01
  -6.1224490e-01   4.6938776e-01   2.4735734e-01
  -6.1224490e-01   5.1020408e-01   1.3930365e-01
  -6.1224490e-01   5.5102041e-01   3.8760372e-02
  -6.1224490e-01   5.9183673e-01  -5.0808722e-02
  -6.1224490e-01   6.3265306e-01  -1.2567340e-01
  -6.1224490e-01   6.7346939e-01  -1.8183701e-01
  -6.1224490e-01   7.1428571e-01  -2.1503642e-01
  -6.1224490e-01   7.5510204e-01  -2.2074208e-01
  -6.1224490e-01   7.9591837e-01  -1.9415799e-01
  -6.1224490e-01   8.3673469e-01  -1.3022170e-01
  -6.1224490e-01   8.7755102e-01  -2.3604313e-02
  -6.1224490e-01   9.1836735e-01   1.3128950e-01
  -6.1224490e-01   9.5918367e-01   3.4032152e-01
  -6.1224490e-01   1.0000000e+00   6.0961997e-01
  -5.3061224e-01  -1.0000000e+00   1.4977821e+00
  -5.3061224e-01  -9.5918367e-01   1.1818364e+00
  -5.3061224e-01  -9.1836735e-01   9.2615712e-01
  -5.3061224e-01  -8.7755102e-01   7.2461608e-01
  -5.3061224e-01  -8.3673469e-01   5.7135147e-01
  -5.3061224e-01  -7.9591837e-01   4.6076794e-01
  -5.3061224e-01  -7.5510204e-01   3.8753662e-01
  -5.3061224e-01  -7.1428571e-01   3.4659505e-01
  -5.3061224e-01  -6.7346939e-01   3.3314723e-01
  -5.3061224e-01  -6.3265306e-01   3.4266361e-01
  -5.3061224e-01  -5.9183673e-01   3.7088106e-01
  -5.3061224e-01  -5.5102041e-01   4.1380292e-01
  -5.3061224e-01  -5.1020408e-01   4.6769897e-01
  -5.3061224e-01  -4.6938776e-01   5.2910543e-01
  -5.3061224e-01  -4.2857143e-01   5.9482496e-01
  -5.3061224e-01  -3.8775510e-01   6.6192666e-01
  -5.3061224e-01  -3.4693878e-01   7.2774611e-01
  -5.3061224e-01  -3.0612245e-01   7.8988529e-01
  -5.3061224e-01  -2.6530612e-01   8.4621264e-01
  -5.3061224e-01  -2.2448980e-01   8.9486307e-01
  -5.3061224e-01  -1.8367347e-01   9.3423789e-01
  -5.3061224e-01  -1.4285714e-01   9.6300488e-01
  -5.3061224e-01  -1.0204082e-01   9.8009827e-01
  -5.3061224e-01  -6.1224490e-02   9.8471873e-01
  -5.3061224e-01  -2.0408163e-02   9.7633335e-01
  -5.3061224e-01   2.0408163e-02   9.5467571e-01
  -5.3061224e-01   6.1224490e-02   9.1974580e-01
  -5.3061224e-01   1.0204082e-01   8.7181006e-01
  -5.3061224e-01   1.4285714e-01   8.1140138e-01
  -5.3061224e-01   1.8367347e-01   7.3931910e-01
  -5.3061224e-01   2.2448980e-01   6.5662900e-01
  -5.3061224e-01   2.6530612e-01   5.6466329e-01
  -5.3061224e-01   3.0612245e-01   4.6502065e-01
  -5.3061224e-01   3.4693878e-01   3.5956618e-01
  -5.3061224e-01   3.8775510e-01   2.5043145e-01
  -5.3061224e-01   4.2857143e-01   1.4001446e-01
  -5.3061224e-01   4.6938776e-01   3.0979647e-02
  -5.3061224e-01   5.1020408e-01  -7.3742095e-02
  -5.3061224e-01   5.5102041e-01  -1.7095343e-01
  -5.3061224e-01   5.9183673e-01  -2.5719058e-01
  -5.3061224e-01   6.3265306e-01  -3.2872332e-01
  -5.3061224e-01   6.7346939e-01  -3.8155497e-01
  -5.3061224e-01   7.1428571e-01  -4.1142244e-01
  -5.3061224e-01   7.5510204e-01  -4.1379616e-01
  -5.3061224e-01   7.9591837e-01  -3.8388012e-01
  -5.3061224e-01   8.3673469e-01  -3.1661188e-01
  -5.3061224e-01   8.7755102e-01  -2.0666255e-01
  -5.3061224e-01   9.1836735e-01  -4.8436798e-02
  -5.3061224e-01   9.5918367e-01   1.6392717e-01
  -5.3061224e-01   1.0000000e+00   4.3655757e-01
  -4.4897959e-01  -1.0000000e+00   1.1727061e+00
  -4.4897959e-01  -9.5918367e-01   8.6009232e-01
  -4.4897959e-01  -9.1836735e-01   6.0774501e-01
  -4.4897959e-01  -8.7755102e-01   4.0953591e-01
  -4.4897959e-01  -8.3673469e-01   2.5960325e-01
  -4.4897959e-01  -7.9591837e-01   1.5235167e-01
  -4.4897959e-01  -7.5510204e-01   8.2452291e-02
  -4.4897959e-01  -7.1428571e-01   4.4842667e-02
  -4.4897959e-01  -6.7346939e-01   3.4726793e-02
  -4.4897959e-01  -6.3265306e-01   4.7575111e-02
  -4.4897959e-01  -5.9183673e-01   7.9124509e-02
  -4.4897959e-01  -5.5102041e-01   1.2537832e-01
  -4.4897959e-01  -5.1020408e-01   1.8260631e-01
  -4.4897959e-01  -4.6938776e-01   2.4734471e-01
  -4.4897959e-01  -4.2857143e-01   3.1639619e-01
  -4.4897959e-01  -3.8775510e-01   3.8682984e-01
  -4.4897959e-01  -3.4693878e-01   4.5598123e-01
  -4.4897959e-01  -3.0612245e-01   5.2145235e-01
  -4.4897959e-01  -2.6530612e-01   5.8111166e-01
  -4.4897959e-01  -2.2448980e-01   6.3309402e-01
  -4.4897959e-01  -1.8367347e-01   6.7580079e-01
  -4.4897959e-01  -1.4285714e-01   7.0789973e-01
  -4.4897959e-01  -1.0204082e-01   7.2832506e-01
  -4.4897959e-01  -6.1224490e-02   7.3627746e-01
  -4.4897959e-01  -2.0408163e-02   7.3122404e-01
  -4.4897959e-01   2.0408163e-02   7.1289834e-01
  -4.4897959e-01   6.1224490e-02   6.8130037e-01
  -4.4897959e-01   1.0204082e-01   6.3669657e-01
  -4.4897959e-01   1.4285714e-01   5.7961984e-01
  -4.4897959e-01   1.8367347e-01   5.1086951e-01
  -4.4897959e-01   2.2448980e-01   4.3151135e-01
  -4.4897959e-01   2.6530612e-01   3.4287759e-01
  -4.4897959e-01   3.0612245e-01   2.4656689e-01
  -4.4897959e-01   3.4693878e-01   1.4444437e-01
  -4.4897959e-01   3.8775510e-01   3.8641585e-02
  -4.4897959e-01   4.2857143e-01  -6.8443464e-02
  -4.4897959e-01   4.6938776e-01  -1.7414633e-01
  -4.4897959e-01   5.1020408e-01  -2.7553613e-01
  -4.4897959e-01   5.5102041e-01  -3.6941552e-01
  -4.4897959e-01   5.9183673e-01  -4.5232072e-01
  -4.4897959e-01   6.3265306e-01  -5.2052151e-01
  -4.4897959e-01   6.7346939e-01  -5.7002123e-01
  -4.4897959e-01   7.1428571e-01  -5.9655675e-01
  -4.4897959e-01   7.5510204e-01  -5.9559852e-01
  -4.4897959e-01   7.9591837e-01  -5.6235054e-01
  -4.4897959e-01   8.3673469e-01  -4.9175036e-01
  -4.4897959e-01   8.7755102e-01  -3.7846908e-01
  -4.4897959e-01   9.1836735e-01  -2.1691138e-01
  -4.4897959e-01   9.5918367e-01  -1.2154712e-03
  -4.4897959e-01   1.0000000e+00   2.7474687e-01
  -3.6734694e-01  -1.0000000e+00   8.6970051e-01
  -3.6734694e-01  -9.5918367e-01   5.6041871e-01
  -3.6734694e-01  -9.1836735e-01   3.1140335e-01
  -3.6734694e-01  -8.7755102e-01   1.1652620e-01
  -3.6734694e-01  -8.3673469e-01  -3.0074524e-02
  -3.6734694e-01  -7.9591837e-01  -1.3399416e-01
  -3.6734694e-01  -7.5510204e-01  -2.0056159e-01
  -3.6734694e-01  -7.1428571e-01  -2.3483927e-01
  -3.6734694e-01  -6.7346939e-01  -2.4162320e-01
  -3.6734694e-01  -6.3265306e-01  -2.2544293e-01
  -3.6734694e-01  -5.9183673e-01  -1.9056159e-01
  -3.6734694e-01  -5.5102041e-01  -1.4097584e-01
  -3.6734694e-01  -5.1020408e-01  -8.0415898e-02
  -3.6734694e-01  -4.6938776e-01  -1.2345551e-02
  -3.6734694e-01  -4.2857143e-01   6.0037866e-02
  -3.6734694e-01  -3.8775510e-01   1.3380347e-01
  -3.6734694e-01  -3.4693878e-01   2.0628680e-01
  -3.6734694e-01  -3.0612245e-01   2.7508987e-01
  -3.6734694e-01  -2.6530612e-01   3.3808112e-01
  -3.6734694e-01  -2.2448980e-01   3.9339543e-01
  -3.6734694e-01  -1.8367347e-01   4.3943414e-01
  -3.6734694e-01  -1.4285714e-01   4.7486502e-01
  -3.6734694e-01  -1.0204082e-01   4.9862230e-01
  -3.6734694e-01  -6.1224490e-02   5.0990665e-01
  -3.6734694e-01  -2.0408163e-02   5.0818517e-01
  -3.6734694e-01   2.0408163e-02   4.9319141e-01
  -3.6734694e-01   6.1224490e-02   4.6492539e-01
  -3.6734694e-01   1.0204082e-01   4.2365354e-01
  -3.6734694e-01   1.4285714e-01   3.6990875e-01
  -3.6734694e-01   1.8367347e-01   3.0449036e-01
  -3.6734694e-01   2.2448980e-01   2.2846415e-01
  -3.6734694e-01   2.6530612e-01   1.4316233e-01
  -3.6734694e-01   3.0612245e-01   5.0183580e-02
  -3.6734694e-01   3.4693878e-01  -4.8606994e-02
  -3.6734694e-01   3.8775510e-01  -1.5107783e-01
  -3.6734694e-01   4.2857143e-01  -2.5483094e-01
  -3.6734694e-01   4.6938776e-01  -3.5720186e-01
  -3.6734694e-01   5.1020408e-01  -4.5525971e-01
  -3.6734694e-01   5.5102041e-01  -5.4580716e-01
  -3.6734694e-01   5.9183673e-01  -6.2538042e-01
  -3.6734694e-01   6.3265306e-01  -6.9024926e-01
  -3.6734694e-01   6.7346939e-01  -7.3641703e-01
  -3.6734694e-01   7.1428571e-01  -7.5962061e-01
  -3.6734694e-01   7.5510204e-01  -7.5533044e-01
  -3.6734694e-01   7.9591837e-01  -7.1875051e-01
  -3.6734694e-01   8.3673469e-01  -6.4481838e-01
  -3.6734694e-01   8.7755102e-01  -5.2820516e-01
  -3.6734694e-01   9.1836735e-01  -3.6331552e-01
  -3.6734694e-01   9.5918367e-01  -1.4428766e-01
  -3.6734694e-01   1.0000000e+00   1.3500663e-01
  -2.8571429e-01  -1.0000000e+00   5.9843206e-01
  -2.8571429e-01  -9.5918367e-01   2.9248221e-01
  -2.8571429e-01  -9.1836735e-01   4.6798794e-02
  -2.8571429e-01  -8.7755102e-01  -1.4474641e-01
  -2.8571429e-01  -8.3673469e-01  -2.8801519e-01
  -2.8571429e-01  -7.9591837e-01  -3.8860288e-01
  -2.8571429e-01  -7.5510204e-01  -4.5183837e-01
  -2.8571429e-01  -7.1428571e-01  -4.8278410e-01
  -2.8571429e-01  -6.7346939e-01  -4.8623608e-01
  -2.8571429e-01  -6.3265306e-01  -4.6672388e-01
  -2.8571429e-01  -5.9183673e-01  -4.2851059e-01
  -2.8571429e-01  -5.5102041e-01  -3.7559289e-01
  -2.8571429e-01  -5.1020408e-01  -3.1170101e-01
  -2.8571429e-01  -4.6938776e-01  -2.4029871e-01
  -2.8571429e-01  -4.2857143e-01  -1.6458335e-01
  -2.8571429e-01  -3.8775510e-01  -8.7485807e-02
  -2.8571429e-01  -3.4693878e-01  -1.1670527e-02
  -2.8571429e-01  -3.0612245e-01   6.0464487e-02
  -2.8571429e-01  -2.6530612e-01   1.2678768e-01
  -2.8571429e-01  -2.2448980e-01   1.8543393e-01
  -2.8571429e-01  -1.8367347e-01   2.3480459e-01
  -2.8571429e-01  -1.4285714e-01   2.7356742e-01
  -2.8571429e-01  -1.0204082e-01   3.0065665e-01
  -2.8571429e-01  -6.1224490e-02   3.1527294e-01
  -2.8571429e-01  -2.0408163e-02   3.1688340e-01
  -2.8571429e-01   2.0408163e-02   3.0522159e-01
  -2.8571429e-01   6.1224490e-02   2.8028751e-01
  -2.8571429e-01   1.0204082e-01   2.4234761e-01
  -2.8571429e-01   1.4285714e-01   1.9193477e-01
  -2.8571429e-01   1.8367347e-01   1.2984832e-01
  -2.8571429e-01   2.2448980e-01   5.7154052e-02
  -2.8571429e-01   2.6530612e-01  -2.4815820e-02
  -2.8571429e-01   3.0612245e-01  -1.1446263e-01
  -2.8571429e-01   3.4693878e-01  -2.0992126e-01
  -2.8571429e-01   3.8775510e-01  -3.0906015e-01
  -2.8571429e-01   4.2857143e-01  -4.0948131e-01
  -2.8571429e-01   4.6938776e-01  -5.0852029e-01
  -2.8571429e-01   5.1020408e-01  -6.0324619e-01
  -2.8571429e-01   5.5102041e-01  -6.9046169e-01
  -2.8571429e-01   5.9183673e-01  -7.6670301e-01
  -2.8571429e-01   6.3265306e-01  -8.2823991e-01
  -2.8571429e-01   6.7346939e-01  -8.7107573e-01
  -2.8571429e-01   7.1428571e-01  -8.9094737e-01
  -2.8571429e-01   7.5510204e-01  -8.8332525e-01
  -2.8571429e-01   7.9591837e-01  -8.4341337e-01
  -2.8571429e-01   8.3673469e-01  -7.6614930e-01
  -2.8571429e-01   8.7755102e-01  -6.4620414e-01
  -2.8571429e-01   9.1836735e-01  -4.7798255e-01
  -2.8571429e-01   9.5918367e-01  -2.5562275e-01
  -2.8571429e-01   1.0000000e+00   2.7003488e-02
  -2.0408163e-01  -1.0000000e+00   3.6706017e-01
  -2.0408163e-01  -9.5918367e-01   6.4442265e-02
  -2.0408163e-01  -9.1836735e-01  -1.7790921e-01
  -2.0408163e-01  -8.7755102e-01  -3.6612247e-01
  -2.0408163e-01  -8.3673469e-01  -5.0605930e-01
  -2.0408163e-01  -7.9591837e-01  -6.0331504e-01
  -2.0408163e-01  -7.5510204e-01  -6.6321859e-01
  -2.0408163e-01  -7.1428571e-01  -6.9083238e-01
  -2.0408163e-01  -6.7346939e-01  -6.9095241e-01
  -2.0408163e-01  -6.3265306e-01  -6.6810826e-01
  -2.0408163e-01  -5.9183673e-01  -6.2656303e-01
  -2.0408163e-01  -5.5102041e-01  -5.7031338e-01
  -2.0408163e-01  -5.1020408e-01  -5.0308955e-01
  -2.0408163e-01  -4.6938776e-01  -4.2835532e-01
  -2.0408163e-01  -4.2857143e-01  -3.4930801e-01
  -2.0408163e-01  -3.8775510e-01  -2.6887852e-01
  -2.0408163e-01  -3.4693878e-01  -1.8973130e-01
  -2.0408163e-01  -3.0612245e-01  -1.1426434e-01
  -2.0408163e-01  -2.6530612e-01  -4.4609201e-02
  -2.0408163e-01  -2.2448980e-01   1.7369000e-02
  -2.0408163e-01  -1.8367347e-01   7.0071600e-02
  -2.0408163e-01  -1.4285714e-01   1.1216638e-01
  -2.0408163e-01  -1.0204082e-01   1.4258755e-01
  -2.0408163e-01  -6.1224490e-02   1.6053578e-01
  -2.0408163e-01  -2.0408163e-02   1.6547819e-01
  -2.0408163e-01   2.0408163e-02   1.5714833e-01
  -2.0408163e-01   6.1224490e-02   1.3554619e-01
  -2.0408163e-01   1.0204082e-01   1.0093823e-01
  -2.0408163e-01   1.4285714e-01   5.3857337e-02
  -2.0408163e-01   1.8367347e-01  -4.8971628e-03
  -2.0408163e-01   2.2448980e-01  -7.4259488e-02
  -2.0408163e-01   2.6530612e-01  -1.5289741e-01
  -2.0408163e-01   3.0612245e-01  -2.3921228e-01
  -2.0408163e-01   3.4693878e-01  -3.3133896e-01
  -2.0408163e-01   3.8775510e-01  -4.2714591e-01
  -2.0408163e-01   4.2857143e-01  -5.2423512e-01
  -2.0408163e-01   4.6938776e-01  -6.1994216e-01
  -2.0408163e-01   5.1020408e-01  -7.1133612e-01
  -2.0408163e-01   5.5102041e-01  -7.9521967e-01
  -2.0408163e-01   5.9183673e-01  -8.6812904e-01
  -2.0408163e-01   6.3265306e-01  -9.2633400e-01
  -2.0408163e-01   6.7346939e-01  -9.6583788e-01
  -2.0408163e-01   7.1428571e-01  -9.8237756e-01
  -2.0408163e-01   7.5510204e-01  -9.7142350e-01
  -2.0408163e-01   7.9591837e-01  -9.2817968e-01
  -2.0408163e-01   8.3673469e-01  -8.4758367e-01
  -2.0408163e-01   8.7755102e-01  -7.2430656e-01
  -2.0408163e-01   9.1836735e-01  -5.5275302e-01
  -2.0408163e-01   9.5918367e-01  -3.2706128e-01
  -2.0408163e-01   1.0000000e+00  -4.1103096e-02
  -1.2244898e-01  -1.0000000e+00   1.8195301e-01
  -1.2244898e-01  -9.5918367e-01  -1.1733295e-01
  -1.2244898e-01  -9.1836735e-01  -3.5635248e-01
  -1.2244898e-01  -8.7755102e-01  -5.4123380e-01
  -1.2244898e-01  -8.3673469e-01  -6.7783868e-01
  -1.2244898e-01  -7.9591837e-01  -7.7176248e-01
  -1.2244898e-01  -7.5510204e-01  -8.2833408e-01
  -1.2244898e-01  -7.1428571e-01  -8.5261592e-01
  -1.2244898e-01  -6.7346939e-01  -8.4940402e-01
  -1.2244898e-01  -6.3265306e-01  -8.2322792e-01
  -1.2244898e-01  -5.9183673e-01  -7.7835074e-01
  -1.2244898e-01  -5.5102041e-01  -7.1876915e-01
  -1.2244898e-01  -5.1020408e-01  -6.4821338e-01
  -1.2244898e-01  -4.6938776e-01  -5.7014720e-01
  -1.2244898e-01  -4.2857143e-01  -4.8776794e-01
  -1.2244898e-01  -3.8775510e-01  -4.0400651e-01
  -1.2244898e-01  -3.4693878e-01  -3.2152734e-01
  -1.2244898e-01  -3.0612245e-01  -2.4272843e-01
  -1.2244898e-01  -2.6530612e-01  -1.6974135e-01
  -1.2244898e-01  -2.2448980e-01  -1.0443121e-01
  -1.2244898e-01  -1.8367347e-01  -4.8396662e-02
  -1.2244898e-01  -1.4285714e-01  -2.9699417e-03
  -1.2244898e-01  -1.0204082e-01   3.0783175e-02
  -1.2244898e-01  -6.1224490e-02   5.2063354e-02
  -1.2244898e-01  -2.0408163e-02   6.0337708e-02
  -1.2244898e-01   2.0408163e-02   5.5339790e-02
  -1.2244898e-01   6.1224490e-02   3.7069602e-02
  -1.2244898e-01   1.0204082e-01   5.7935872e-03
  -1.2244898e-01   1.4285714e-01  -3.7955364e-02
  -1.2244898e-01   1.8367347e-01  -9.3377919e-02
  -1.2244898e-01   2.2448980e-01  -1.5940830e-01
  -1.2244898e-01   2.6530612e-01  -2.3471428e-01
  -1.2244898e-01   3.0612245e-01  -3.1769720e-01
  -1.2244898e-01   3.4693878e-01  -4.0649194e-01
  -1.2244898e-01   3.8775510e-01  -4.9896694e-01
  -1.2244898e-01   4.2857143e-01  -5.9272421e-01
  -1.2244898e-01   4.6938776e-01  -6.8509930e-01
  -1.2244898e-01   5.1020408e-01  -7.7316132e-01
  -1.2244898e-01   5.5102041e-01  -8.5371292e-01
  -1.2244898e-01   5.9183673e-01  -9.2329035e-01
  -1.2244898e-01   6.3265306e-01  -9.7816336e-01
  -1.2244898e-01   6.7346939e-01  -1.0143353e+00
  -1.2244898e-01   7.1428571e-01  -1.0275430e+00
  -1.2244898e-01   7.5510204e-01  -1.0132570e+00
  -1.2244898e-01   7.9591837e-01  -9.6668126e-01
  -1.2244898e-01   8.3673469e-01  -8.8275330e-01
  -1.2244898e-01   8.7755102e-01  -7.5614425e-01
  -1.2244898e-01   9.1836735e-01  -5.8125877e-01
  -1.2244898e-01   9.5918367e-01  -3.5223508e-01
  -1.2244898e-01   1.0000000e+00  -6.2944952e-02
  -4.0816327e-02  -1.0000000e+00   4.7474390e-02
  -4.0816327e-02  -9.5918367e-01  -2.4847963e-01
  -4.0816327e-02  -9.1836735e-01  -4.8416721e-01
  -4.0816327e-02  -8.7755102e-01  -6.6571658e-01
  -4.0816327e-02  -8.3673469e-01  -7.9898952e-01
  -4.0816327e-02  -7.9591837e-01  -8.8958137e-01
  -4.0816327e-02  -7.5510204e-01  -9.4282103e-01
  -4.0816327e-02  -7.1428571e-01  -9.6377092e-01
  -4.0816327e-02  -6.7346939e-01  -9.5722707e-01
  -4.0816327e-02  -6.3265306e-01  -9.2771903e-01
  -4.0816327e-02  -5.9183673e-01  -8.7950991e-01
  -4.0816327e-02  -5.5102041e-01  -8.1659637e-01
  -4.0816327e-02  -5.1020408e-01  -7.4270865e-01
  -4.0816327e-02  -4.6938776e-01  -6.6131053e-01
  -4.0816327e-02  -4.2857143e-01  -5.7559933e-01
  -4.0816327e-02  -3.8775510e-01  -4.8850595e-01
  -4.0816327e-02  -3.4693878e-01  -4.0269484e-01
  -4.0816327e-02  -3.0612245e-01  -3.2056399e-01
  -4.0816327e-02  -2.6530612e-01  -2.4424496e-01
  -4.0816327e-02  -2.2448980e-01  -1.7560287e-01
  -4.0816327e-02  -1.8367347e-01  -1.1623638e-01
  -4.0816327e-02  -1.4285714e-01  -6.7477714e-02
  -4.0816327e-02  -1.0204082e-01  -3.0392652e-02
  -4.0816327e-02  -6.1224490e-02  -5.7805276e-03
  -4.0816327e-02  -2.0408163e-02   5.8257707e-03
  -4.0816327e-02   2.0408163e-02   4.1597982e-03
  -4.0816327e-02   6.1224490e-02  -1.0778445e-02
  -4.0816327e-02   1.0204082e-01  -3.8722515e-02
  -4.0816327e-02   1.4285714e-01  -7.9139521e-02
  -4.0816327e-02   1.8367347e-01  -1.3123013e-01
  -4.0816327e-02   2.2448980e-01  -1.9392857e-01
  -4.0816327e-02   2.6530612e-01  -2.6590260e-01
  -4.0816327e-02   3.0612245e-01  -3.4555357e-01
  -4.0816327e-02   3.4693878e-01  -4.3101637e-01
  -4.0816327e-02   3.8775510e-01  -5.2015943e-01
  -4.0816327e-02   4.2857143e-01  -6.1058475e-01
  -4.0816327e-02   4.6938776e-01  -6.9962790e-01
  -4.0816327e-02   5.1020408e-01  -7.8435797e-01
  -4.0816327e-02   5.5102041e-01  -8.6157763e-01
  -4.0816327e-02   5.9183673e-01  -9.2782311e-01
  -4.0816327e-02   6.3265306e-01  -9.7936418e-01
  -4.0816327e-02   6.7346939e-01  -1.0122042e+00
  -4.0816327e-02   7.1428571e-01  -1.0220800e+00
  -4.0816327e-02   7.5510204e-01  -1.0044620e+00
  -4.0816327e-02   7.9591837e-01  -9.5455430e-01
  -4.0816327e-02   8.3673469e-01  -8.6729439e-01
  -4.0816327e-02   8.7755102e-01  -7.3735340e-01
  -4.0816327e-02   9.1836735e-01  -5.5913597e-01
  -4.0816327e-02   9.5918367e-01  -3.2678033e-01
  -4.0816327e-02   1.0000000e+00  -3.4158263e-02
   4.0816327e-02  -1.0000000e+00  -3.4158263e-02
   4.0816327e-02  -9.5918367e-01  -3.2678033e-01
   4.0816327e-02  -9.1836735e-01  -5.5913597e-01
   4.0816327e-02  -8.7755102e-01  -7.3735340e-01
   4.0816327e-02  -8.3673469e-01  -8.6729439e-01
   4.0816327e-02  -7.9591837e-01  -9.5455430e-01
   4.0816327e-02  -7.5510204e-01  -1.0044620e+00
   4.0816327e-02  -7.1428571e-01  -1.0220800e+00
   4.0816327e-02  -6.7346939e-01  -1.0122042e+00
   4.0816327e-02  -6.3265306e-01  -9.7936418e-01
   4.0816327e-02  -5.9183673e-01  -9.2782311e-01
   4.0816327e-02  -5.5102041e-01  -8.6157763e-01
   4.0816327e-02  -5.1020408e-01  -7.8435797e-01
   4.0816327e-02  -4.6938776e-01  -6.9962790e-01
   4.0816327e-02  -4.2857143e-01  -6.1058475e-01
   4.0816327e-02  -3.8775510e-01  -5.2015943e-01
   4.0816327e-02  -3.4693878e-01  -4.3101637e-01
   4.0816327e-02  -3.0612245e-01  -3.4555357e-01
   4.0816327e-02  -2.6530612e-01  -2.6590260e-01
   4.0816327e-02  -2.2448980e-01  -1.9392857e-01
   4.0816327e-02  -1.8367347e-01  -1.3123013e-01
   4.0816327e-02  -1.4285714e-01  -7.9139521e-02
   4.0816327e-02  -1.0204082e-01  -3.8722515e-02
   4.0816327e-02  -6.1224490e-02  -1.0778445e-02
   4.0816327e-02  -2.0408163e-02   4.1597982e-03
   4.0816327e-02   2.0408163e-02   5.8257707e-03
   4.0816327e-02   6.1224490e-02  -5.7805276e-03
   4.0816327e-02   1.0204082e-01  -3.0392652e-02
   4.0816327e-02   1.4285714e-01  -6.7477714e-02
   4.0816327e-02   1.8367347e-01  -1.1623638e-01
   4.0816327e-02   2.2448980e-01  -1.7560287e-01
   4.0816327e-02   2.6530612e-01  -2.4424496e-01
   4.0816327e-02   3.0612245e-01  -3.2056399e-01
   4.0816327e-02   3.4693878e-01  -4.0269484e-01
   4.0816327e-02   3.8775510e-01  -4.8850595e-01
   4.0816327e-02   4.2857143e-01  -5.7559933e-01
   4.0816327e-02   4.6938776e-01  -6.6131053e-01
   4.0816327e-02   5.1020408e-01  -7.4270865e-01
   4.0816327e-02   5.5102041e-01  -8.1659637e-01
   4.0816327e-02   5.9183673e-01  -8.7950991e-01
   4.0816327e-02   6.3265306e-01  -9.2771903e-01
   4.0816327e-02   6.7346939e-01  -9.5722707e-01
   4.0816327e-02   7.1428571e-01  -9.6377092e-01
   4.0816327e-02   7.5510204e-01  -9.4282103e-01
   4.0816327e-02   7.9591837e-01  -8.8958137e-01
   4.0816327e-02   8.3673469e-01  -7.9898952e-01
   4.0816327e-02   8.7755102e-01  -6.6571658e-01
   4.0816327e-02   9.1836735e-01  -4.8416721e-01
   4.0816327e-02   9.5918367e-01  -2.4847963e-01
   4.0816327e-02   1.0000000e+00   4.7474390e-02
   1.2244898e-01  -1.0000000e+00  -6.2944952e-02
   1.2244898e-01  -9.5918367e-01  -3.5223508e-01
   1.2244898e-01  -9.1836735e-01  -5.8125877e-01
   1.2244898e-01  -8.7755102e-01  -7.5614425e-01
   1.2244898e-01  -8.3673469e-01  -8.8275330e-01
   1.2244898e-01  -7.9591837e-01  -9.6668126e-01
   1.2244898e-01  -7.5510204e-01  -1.0132570e+00
   1.2244898e-01  -7.1428571e-01  -1.0275430e+00
   1.2244898e-01  -6.7346939e-01  -1.0143353e+00
   1.2244898e-01  -6.3265306e-01  -9.7816336e-01
   1.2244898e-01  -5.9183673e-01  -9.2329035e-01
   1.2244898e-01  -5.5102041e-01  -8.5371292e-01
   1.2244898e-01  -5.1020408e-01  -7.7316132e-01
   1.2244898e-01  -4.6938776e-01  -6.8509930e-01
   1.2244898e-01  -4.2857143e-01  -5.9272421e-01
   1.2244898e-01  -3.8775510e-01  -4.9896694e-01
   1.2244898e-01  -3.4693878e-01  -4.0649194e-01
   1.2244898e-01  -3.0612245e-01  -3.1769720e-01
   1.2244898e-01  -2.6530612e-01  -2.3471428e-01
   1.2244898e-01  -2.2448980e-01  -1.5940830e-01
   1.2244898e-01  -1.8367347e-01  -9.3377919e-02
   1.2244898e-01  -1.4285714e-01  -3.7955364e-02
   1.2244898e-01  -1.0204082e-01   5.7935872e-03
   1.2244898e-01  -6.1224490e-02   3.7069602e-02
   1.2244898e-01  -2.0408163e-02   5.5339790e-02
   1.2244898e-01   2.0408163e-02   6.0337708e-02
   1.2244898e-01   6.1224490e-02   5.2063354e-02
   1.2244898e-01   1.0204082e-01   3.0783175e-02
   1.2244898e-01   1.4285714e-01  -2.9699417e-03
   1.2244898e-01   1.8367347e-01  -4.8396662e-02
   1.2244898e-01   2.2448980e-01  -1.0443121e-01
   1.2244898e-01   2.6530612e-01  -1.6974135e-01
   1.2244898e-01   3.0612245e-01  -2.4272843e-01
   1.2244898e-01   3.4693878e-01  -3.2152734e-01
   1.2244898e-01   3.8775510e-01  -4.0400651e-01
   1.2244898e-01   4.2857143e-01  -4.8776794e-01
   1.2244898e-01   4.6938776e-01  -5.7014720e-01
   1.2244898e-01   5.1020408e-01  -6.4821338e-01
   1.2244898e-01   5.5102041e-01  -7.1876915e-01
   1.2244898e-01   5.9183673e-01  -7.7835074e-01
   1.2244898e-01   6.3265306e-01  -8.2322792e-01
   1.2244898e-01   6.7346939e-01  -8.4940402e-01
   1.2244898e-01   7.1428571e-01  -8.5261592e-01
   1.2244898e-01   7.5510204e-01  -8.2833408e-01
   1.2244898e-01   7.9591837e-01  -7.7176248e-01
   1.2244898e-01   8.3673469e-01  -6.7783868e-01
   1.2244898e-01   8.7755102e-01  -5.4123380e-01
   1.2244898e-01   9.1836735e-01  -3.5635248e-01
   1.2244898e-01   9.5918367e-01  -1.1733295e-01
   1.2244898e-01   1.0000000e+00   1.8195301e-01
   2.0408163e-01  -1.0000000e+00  -4.1103096e-02
   2.0408163e-01  -9.5918367e-01  -3.2706128e-01
   2.0408163e-01  -9.1836735e-01  -5.5275302e-01
   2.0408163e-01  -8.7755102e-01  -7.2430656e-01
   2.0408163e-01  -8.3673469e-01  -8.4758367e-01
   2.0408163e-01  -7.9591837e-01  -9.2817968e-01
   2.0408163e-01  -7.5510204e-01  -9.7142350e-01
   2.0408163e-01  -7.1428571e-01  -9.8237756e-01
   2.0408163e-01  -6.7346939e-01  -9.6583788e-01
   2.0408163e-01  -6.3265306e-01  -9.2633400e-01
   2.0408163e-01  -5.9183673e-01  -8.6812904e-01
   2.0408163e-01  -5.5102041e-01  -7.9521967e-01
   2.0408163e-01  -5.1020408e-01  -7.1133612e-01
   2.0408163e-01  -4.6938776e-01  -6.1994216e-01
   2.0408163e-01  -4.2857143e-01  -5.2423512e-01
   2.0408163e-01  -3.8775510e-01  -4.2714591e-01
   2.0408163e-01  -3.4693878e-01  -3.3133896e-01
   2.0408163e-01  -3.0612245e-01  -2.3921228e-01
   2.0408163e-01  -2.6530612e-01  -1.5289741e-01
   2.0408163e-01  -2.2448980e-01  -7.4259488e-02
   2.0408163e-01  -1.8367347e-01  -4.8971628e-03
   2.0408163e-01  -1.4285714e-01   5.3857337e-02
   2.0408163e-01  -1.0204082e-01   1.0093823e-01
   2.0408163e-01  -6.1224490e-02   1.3554619e-01
   2.0408163e-01  -2.0408163e-02   1.5714833e-01
   2.0408163e-01   2.0408163e-02   1.6547819e-01
   2.0408163e-01   6.1224490e-02   1.6053578e-01
   2.0408163e-01   1.0204082e-01   1.4258755e-01
   2.0408163e-01   1.4285714e-01   1.1216638e-01
   2.0408163e-01   1.8367347e-01   7.0071600e-02
   2.0408163e-01   2.2448980e-01   1.7369000e-02
   2.0408163e-01   2.6530612e-01  -4.4609201e-02
   2.0408163e-01   3.0612245e-01  -1.1426434e-01
   2.0408163e-01   3.4693878e-01  -1.8973130e-01
   2.0408163e-01   3.8775510e-01  -2.6887852e-01
   2.0408163e-01   4.2857143e-01  -3.4930801e-01
   2.0408163e-01   4.6938776e-01  -4.2835532e-01
   2.0408163e-01   5.1020408e-01  -5.0308955e-01
   2.0408163e-01   5.5102041e-01  -5.7031338e-01
   2.0408163e-01   5.9183673e-01  -6.2656303e-01
   2.0408163e-01   6.3265306e-01  -6.6810826e-01
   2.0408163e-01   6.7346939e-01  -6.9095241e-01
   2.0408163e-01   7.1428571e-01  -6.9083238e-01
   2.0408163e-01   7.5510204e-01  -6.6321859e-01
   2.0408163e-01   7.9591837e-01  -6.0331504e-01
   2.0408163e-01   8.3673469e-01  -5.0605930e-01
   2.0408163e-01   8.7755102e-01  -3.6612247e-01
   2.0408163e-01   9.1836735e-01  -1.7790921e-01
   2.0408163e-01   9.5918367e-01   6.4442265e-02
   2.0408163e-01   1.0000000e+00   3.6706017e-01
   2.8571429e-01  -1.0000000e+00   2.7003488e-02
   2.8571429e-01  -9.5918367e-01  -2.5562275e-01
   2.8571429e-01  -9.1836735e-01  -4.7798255e-01
   2.8571429e-01  -8.7755102e-01  -6.4620414e-01
   2.8571429e-01  -8.3673469e-01  -7.6614930e-01
   2.8571429e-01  -7.9591837e-01  -8.4341337e-01
   2.8571429e-01  -7.5510204e-01  -8.8332525e-01
   2.8571429e-01  -7.1428571e-01  -8.9094737e-01
   2.8571429e-01  -6.7346939e-01  -8.7107573e-01
   2.8571429e-01  -6.3265306e-01  -8.2823991e-01
   2.8571429e-01  -5.9183673e-01  -7.6670301e-01
   2.8571429e-01  -5.5102041e-01  -6.9046169e-01
   2.8571429e-01  -5.1020408e-01  -6.0324619e-01
   2.8571429e-01  -4.6938776e-01  -5.0852029e-01
   2.8571429e-01  -4.2857143e-01  -4.0948131e-01
   2.8571429e-01  -3.8775510e-01  -3.0906015e-01
   2.8571429e-01  -3.4693878e-01  -2.0992126e-01
   2.8571429e-01  -3.0612245e-01  -1.1446263e-01
   2.8571429e-01  -2.6530612e-01  -2.4815820e-02
   2.8571429e-01  -2.2448980e-01   5.7154052e-02
   2.8571429e-01  -1.8367347e-01   1.2984832e-01
   2.8571429e-01  -1.4285714e-01   1.9193477e-01
   2.8571429e-01  -1.0204082e-01   2.4234761e-01
   2.8571429e-01  -6.1224490e-02   2.8028751e-01
   2.8571429e-01  -2.0408163e-02   3.0522159e-01
   2.8571429e-01   2.0408163e-02   3.1688340e-01
   2.8571429e-01   6.1224490e-02   3.1527294e-01
   2.8571429e-01   1.0204082e-01   3.0065665e-01
   2.8571429e-01   1.4285714e-01   2.7356742e-01
   2.8571429e-01   1.8367347e-01   2.3480459e-01
   2.8571429e-01   2.2448980e-01   1.8543393e-01
   2.8571429e-01   2.6530612e-01   1.2678768e-01
   2.8571429e-01   3.0612245e-01   6.0464487e-02
   2.8571429e-01   3.4693878e-01  -1.1670527e-02
   2.8571429e-01   3.8775510e-01  -8.7485807e-02
   2.8571429e-01   4.2857143e-01  -1.6458335e-01
   2.8571429e-01   4.6938776e-01  -2.4029871e-01
   2.8571429e-01   5.1020408e-01  -3.1170101e-01
   2.8571429e-01   5.5102041e-01  -3.7559289e-01
   2.8571429e-01   5.9183673e-01  -4.2851059e-01
   2.8571429e-01   6.3265306e-01  -4.6672388e-01
   2.8571429e-01   6.7346939e-01  -4.8623608e-01
   2.8571429e-01   7.1428571e-01  -4.8278410e-01
   2.8571429e-01   7.5510204e-01  -4.5183837e-01
   2.8571429e-01   7.9591837e-01  -3.8860288e-01
   2.8571429e-01   8.3673469e-01  -2.8801519e-01
   2.8571429e-01   8.7755102e-01  -1.4474641e-01
   2.8571429e-01   9.1836735e-01   4.6798794e-02
   2.8571429e-01   9.5918367e-01   2.9248221e-01
   2.8571429e-01   1.0000000e+00   5.9843206e-01
   3.6734694e-01  -1.0000000e+00   1.3500663e-01
   3.6734694e-01  -9.5918367e-01  -1.4428766e-01
   3.6734694e-01  -9.1836735e-01  -3.6331552e-01
   3.6734694e-01  -8.7755102e-01  -5.2820516e-01
   3.6734694e-01  -8.3673469e-01  -6.4481838e-01
   3.6734694e-01  -7.9591837e-01  -7.1875051e-01
   3.6734694e-01  -7.5510204e-01  -7.5533044e-01
   3.6734694e-01  -7.1428571e-01  -7.5962061e-01
   3.6734694e-01  -6.7346939e-01  -7.3641703e-01
   3.6734694e-01  -6.3265306e-01  -6.9024926e-01
   3.6734694e-01  -5.9183673e-01  -6.2538042e-01
   3.6734694e-01  -5.5102041e-01  -5.4580716e-01
   3.6734694e-01  -5.1020408e-01  -4.5525971e-01
   3.6734694e-01  -4.6938776e-01  -3.5720186e-01
   3.6734694e-01  -4.2857143e-01  -2.5483094e-01
   3.6734694e-01  -3.8775510e-01  -1.5107783e-01
   3.6734694e-01  -3.4693878e-01  -4.8606994e-02
   3.6734694e-01  -3.0612245e-01   5.0183580e-02
   3.6734694e-01  -2.6530612e-01   1.4316233e-01
   3.6734694e-01  -2.2448980e-01   2.2846415e-01
   3.6734694e-01  -1.8367347e-01   3.0449036e-01
   3.6734694e-01  -1.4285714e-01   3.6990875e-01
   3.6734694e-01  -1.0204082e-01   4.2365354e-01
   3.6734694e-01  -6.1224490e-02   4.6492539e-01
   3.6734694e-01  -2.0408163e-02   4.9319141e-01
   3.6734694e-01   2.0408163e-02   5.0818517e-01
   3.6734694e-01   6.1224490e-02   5.0990665e-01
   3.6734694e-01   1.0204082e-01   4.9862230e-01
   3.6734694e-01   1.4285714e-01   4.7486502e-01
   3.6734694e-01   1.8367347e-01   4.3943414e-01
   3.6734694e-01   2.2448980e-01   3.9339543e-01
   3.6734694e-01   2.6530612e-01   3.3808112e-01
   3.6734694e-01   3.0612245e-01   2.7508987e-01
   3.6734694e-01   3.4693878e-01   2.0628680e-01
   3.6734694e-01   3.8775510e-01   1.3380347e-01
   3.6734694e-01   4.2857143e-01   6.0037866e-02
   3.6734694e-01   4.6938776e-01  -1.2345551e-02
   3.6734694e-01   5.1020408e-01  -8.0415898e-02
   3.6734694e-01   5.5102041e-01  -1.4097584e-01
   3.6734694e-01   5.9183673e-01  -1.9056159e-01
   3.6734694e-01   6.3265306e-01  -2.2544293e-01
   3.6734694e-01   6.7346939e-01  -2.4162320e-01
   3.6734694e-01   7.1428571e-01  -2.3483927e-01
   3.6734694e-01   7.5510204e-01  -2.0056159e-01
   3.6734694e-01   7.9591837e-01  -1.3399416e-01
   3.6734694e-01   8.3673469e-01  -3.0074524e-02
   3.6734694e-01   8.7755102e-01   1.1652620e-01
   3.6734694e-01   9.1836735e-01   3.1140335e-01
   3.6734694e-01   9.5918367e-01   5.6041871e-01
   3.6734694e-01   1.0000000e+00   8.6970051e-01
   4.4897959e-01  -1.0000000e+00   2.7474687e-01
   4.4897959e-01  -9.5918367e-01  -1.2154712e-03
   4.4897959e-01  -9.1836735e-01  -2.1691138e-01
   4.4897959e-01  -8.7755102e-01  -3.7846908e-01
   4.4897959e-01  -8.3673469e-01  -4.9175036e-01
   4.4897959e-01  -7.9591837e-01  -5.6235054e-01
   4.4897959e-01  -7.5510204e-01  -5.9559852e-01
   4.4897959e-01  -7.1428571e-01  -5.9655675e-01
   4.4897959e-01  -6.7346939e-01  -5.7002123e-01
   4.4897959e-01  -6.3265306e-01  -5.2052151e-01
   4.4897959e-01  -5.9183673e-01  -4.5232072e-01
   4.4897959e-01  -5.5102041e-01  -3.6941552e-01
   4.4897959e-01  -5.1020408e-01  -2.7553613e-01
   4.4897959e-01  -4.6938776e-01  -1.7414633e-01
   4.4897959e-01  -4.2857143e-01  -6.8443464e-02
   4.4897959e-01  -3.8775510e-01   3.8641585e-02
   4.4897959e-01  -3.4693878e-01   1.4444437e-01
   4.4897959e-01  -3.0612245e-01   2.4656689e-01
   4.4897959e-01  -2.6530612e-01   3.4287759e-01
   4.4897959e-01  -2.2448980e-01   4.3151135e-01
   4.4897959e-01  -1.8367347e-01   5.1086951e-01
   4.4897959e-01  -1.4285714e-01   5.7961984e-01
   4.4897959e-01  -1.0204082e-01   6.3669657e-01
   4.4897959e-01  -6.1224490e-02   6.8130037e-01
   4.4897959e-01  -2.0408163e-02   7.1289834e-01
   4.4897959e-01   2.0408163e-02   7.3122404e-01
   4.4897959e-01   6.1224490e-02   7.3627746e-01
   4.4897959e-01   1.0204082e-01   7.2832506e-01
   4.4897959e-01   1.4285714e-01   7.0789973e-01
   4.4897959e-01   1.8367347e-01   6.7580079e-01
   4.4897959e-01   2.2448980e-01   6.3309402e-01
   4.4897959e-01   2.6530612e-01   5.8111166e-01
   4.4897959e-01   3.0612245e-01   5.2145235e-01
   4.4897959e-01   3.4693878e-01   4.5598123e-01
   4.4897959e-01   3.8775510e-01   3.8682984e-01
   4.4897959e-01   4.2857143e-01   3.1639619e-01
   4.4897959e-01   4.6938776e-01   2.4734471e-01
   4.4897959e-01   5.1020408e-01   1.8260631e-01
   4.4897959e-01   5.5102041e-01   1.2537832e-01
   4.4897959e-01   5.9183673e-01   7.9124509e-02
   4.4897959e-01   6.3265306e-01   4.7575111e-02
   4.4897959e-01   6.7346939e-01   3.4726793e-02
   4.4897959e-01   7.1428571e-01   4.4842667e-02
   4.4897959e-01   7.5510204e-01   8.2452291e-02
   4.4897959e-01   7.9591837e-01   1.5235167e-01
   4.4897959e-01   8.3673469e-01   2.5960325e-01
   4.4897959e-01   8.7755102e-01   4.0953591e-01
   4.4897959e-01   9.1836735e-01   6.0774501e-01
   4.4897959e-01   9.5918367e-01   8.6009232e-01
   4.4897959e-01   1.0000000e+00   1.1727061e+00
   5.3061224e-01  -1.0000000e+00   4.3655757e-01
   5.3061224e-01  -9.5918367e-01   1.6392717e-01
   5.3061224e-01  -9.1836735e-01  -4.8436798e-02
   5.3061224e-01  -8.7755102e-01  -2.0666255e-01
   5.3061224e-01  -8.3673469e-01  -3.1661188e-01
   5.3061224e-01  -7.9591837e-01  -3.8388012e-01
   5.3061224e-01  -7.5510204e-01  -4.1379616e-01
   5.3061224e-01  -7.1428571e-01  -4.1142244e-01
   5.3061224e-01  -6.7346939e-01  -3.8155497e-01
   5.3061224e-01  -6.3265306e-01  -3.2872332e-01
   5.3061224e-01  -5.9183673e-01  -2.5719058e-01
   5.3061224e-01  -5.5102041e-01  -1.7095343e-01
   5.3061224e-01  -5.1020408e-01  -7.3742095e-02
   5.3061224e-01  -4.6938776e-01   3.0979647e-02
   5.3061224e-01  -4.2857143e-01   1.4001446e-01
   5.3061224e-01  -3.8775510e-01   2.5043145e-01
   5.3061224e-01  -3.4693878e-01   3.5956618e-01
   5.3061224e-01  -3.0612245e-01   4.6502065e-01
   5.3061224e-01  -2.6530612e-01   5.6466329e-01
   5.3061224e-01  -2.2448980e-01   6.5662900e-01
   5.3061224e-01  -1.8367347e-01   7.3931910e-01
   5.3061224e-01  -1.4285714e-01   8.1140138e-01
   5.3061224e-01  -1.0204082e-01   8.7181006e-01
   5.3061224e-01  -6.1224490e-02   9.1974580e-01
   5.3061224e-01  -2.0408163e-02   9.5467571e-01
   5.3061224e-01   2.0408163e-02   9.7633335e-01
   5.3061224e-01   6.1224490e-02   9.8471873e-01
   5.3061224e-01   1.0204082e-01   9.8009827e-01
   5.3061224e-01   1.4285714e-01   9.6300488e-01
   5.3061224e-01   1.8367347e-01   9.3423789e-01
   5.3061224e-01   2.2448980e-01   8.9486307e-01
   5.3061224e-01   2.6530612e-01   8.4621264e-01
   5.3061224e-01   3.0612245e-01   7.8988529e-01
   5.3061224e-01   3.4693878e-01   7.2774611e-01
   5.3061224e-01   3.8775510e-01   6.6192666e-01
   5.3061224e-01   4.2857143e-01   5.9482496e-01
   5.3061224e-01   4.6938776e-01   5.2910543e-01
   5.3061224e-01   5.1020408e-01   4.6769897e-01
   5.3061224e-01   5.5102041e-01   4.1380292e-01
   5.3061224e-01   5.9183673e-01   3.7088106e-01
   5.3061224e-01   6.3265306e-01   3.4266361e-01
   5.3061224e-01   6.7346939e-01   3.3314723e-01
   5.3061224e-01   7.1428571e-01   3.4659505e-01
   5.3061224e-01   7.5510204e-01   3.8753662e-01
   5.3061224e-01   7.9591837e-01   4.6076794e-01
   5.3061224e-01   8.3673469e-01   5.7135147e-01
   5.3061224e-01   8.7755102e-01   7.2461608e-01
   5.3061224e-01   9.1836735e-01   9.2615712e-01
   5.3061224e-01   9.5918367e-01   1.1818364e+00
   5.3061224e-01   1.0000000e+00   1.4977821e+00
   6.1224490e-01  -1.0000000e+00   6.0961997e-01
   6.1224490e-01  -9.5918367e-01   3.4032152e-01
   6.1224490e-01  -9.1836735e-01   1.3128950e-01
   6.1224490e-01  -8.7755102e-01  -2.3604313e-02
   6.1224490e-01  -8.3673469e-01  -1.3022170e-01
   6.1224490e-01  -7.9591837e-01  -1.9415799e-01
   6.1224490e-01  -7.5510204e-01  -2.2074208e-01
   6.1224490e-01  -7.1428571e-01  -2.1503642e-01
   6.1224490e-01  -6.7346939e-01  -1.8183701e-01
   6.1224490e-01  -6.3265306e-01  -1.2567340e-01
   6.1224490e-01  -5.9183673e-01  -5.0808722e-02
   6.1224490e-01  -5.5102041e-01   3.8760372e-02
   6.1224490e-01  -5.1020408e-01   1.3930365e-01
   6.1224490e-01  -4.6938776e-01   2.4735734e-01
   6.1224490e-01  -4.2857143e-01   3.5972410e-01
   6.1224490e-01  -3.8775510e-01   4.7347304e-01
   6.1224490e-01  -3.4693878e-01   5.8593971e-01
   6.1224490e-01  -3.0612245e-01   6.9472612e-01
   6.1224490e-01  -2.6530612e-01   7.9770071e-01
   6.1224490e-01  -2.2448980e-01   8.9299836e-01
   6.1224490e-01  -1.8367347e-01   9.7902041e-01
   6.1224490e-01  -1.4285714e-01   1.0544346e+00
   6.1224490e-01  -1.0204082e-01   1.1181753e+00
   6.1224490e-01  -6.1224490e-02   1.1694429e+00
   6.1224490e-01  -2.0408163e-02   1.2077048e+00
   6.1224490e-01   2.0408163e-02   1.2326944e+00
   6.1224490e-01   6.1224490e-02   1.2444117e+00
   6.1224490e-01   1.0204082e-01   1.2431232e+00
   6.1224490e-01   1.4285714e-01   1.2293617e+00
   6.1224490e-01   1.8367347e-01   1.2039267e+00
   6.1224490e-01   2.2448980e-01   1.1678838e+00
   6.1224490e-01   2.6530612e-01   1.1225653e+00
   6.1224490e-01   3.0612245e-01   1.0695699e+00
   6.1224490e-01   3.4693878e-01   1.0107627e+00
   6.1224490e-01   3.8775510e-01   9.4827520e-01
   6.1224490e-01   4.2857143e-01   8.8450544e-01
   6.1224490e-01   4.6938776e-01   8.2211785e-01
   6.1224490e-01   5.1020408e-01   7.6404334e-01
   6.1224490e-01   5.5102041e-01   7.1347924e-01
   6.1224490e-01   5.9183673e-01   6.7388932e-01
   6.1224490e-01   6.3265306e-01   6.4900381e-01
   6.1224490e-01   6.7346939e-01   6.4281938e-01
   6.1224490e-01   7.1428571e-01   6.5959915e-01
   6.1224490e-01   7.5510204e-01   7.0387266e-01
   6.1224490e-01   7.9591837e-01   7.8043593e-01
   6.1224490e-01   8.3673469e-01   8.9435140e-01
   6.1224490e-01   8.7755102e-01   1.0509480e+00
   6.1224490e-01   9.1836735e-01   1.2558209e+00
   6.1224490e-01   9.5918367e-01   1.5148321e+00
   6.1224490e-01   1.0000000e+00   1.8341098e+00
   6.9387755e-01  -1.0000000e+00   7.8238940e-01
   6.9387755e-01  -9.5918367e-01   5.1642289e-01
   6.9387755e-01  -9.1836735e-01   3.1072282e-01
   6.9387755e-01  -8.7755102e-01   1.5916095e-01
   6.9387755e-01  -8.3673469e-01   5.5875512e-02
   6.9387755e-01  -7.9591837e-01  -4.7288349e-03
   6.9387755e-01  -7.5510204e-01  -2.7980982e-02
   6.9387755e-01  -7.1428571e-01  -1.8943376e-02
   6.9387755e-01  -6.7346939e-01   1.7587981e-02
   6.9387755e-01  -6.3265306e-01   7.7083529e-02
   6.9387755e-01  -5.9183673e-01   1.5528016e-01
   6.9387755e-01  -5.5102041e-01   2.4818120e-01
   6.9387755e-01  -5.1020408e-01   3.5205642e-01
   6.9387755e-01  -4.6938776e-01   4.6344205e-01
   6.9387755e-01  -4.2857143e-01   5.7914076e-01
   6.9387755e-01  -3.8775510e-01   6.9622164e-01
   6.9387755e-01  -3.4693878e-01   8.1202026e-01
   6.9387755e-01  -3.0612245e-01   9.2413861e-01
   6.9387755e-01  -2.6530612e-01   1.0304451e+00
   6.9387755e-01  -2.2448980e-01   1.1290747e+00
   6.9387755e-01  -1.8367347e-01   1.2184287e+00
   6.9387755e-01  -1.4285714e-01   1.2971749e+00
   6.9387755e-01  -1.0204082e-01   1.3642475e+00
   6.9387755e-01  -6.1224490e-02   1.4188471e+00
   6.9387755e-01  -2.0408163e-02   1.4604409e+00
   6.9387755e-01   2.0408163e-02   1.4887624e+00
   6.9387755e-01   6.1224490e-02   1.5038117e+00
   6.9387755e-01   1.0204082e-01   1.5058551e+00
   6.9387755e-01   1.4285714e-01   1.4954256e+00
   6.9387755e-01   1.8367347e-01   1.4733225e+00
   6.9387755e-01   2.2448980e-01   1.4406116e+00
   6.9387755e-01   2.6530612e-01   1.3986251e+00
   6.9387755e-01   3.0612245e-01   1.3489616e+00
   6.9387755e-01   3.4693878e-01   1.2934863e+00
   6.9387755e-01   3.8775510e-01   1.2343308e+00
   6.9387755e-01   4.2857143e-01   1.1738929e+00
   6.9387755e-01   4.6938776e-01   1.1148373e+00
   6.9387755e-01   5.1020408e-01   1.0600947e+00
   6.9387755e-01   5.5102041e-01   1.0128626e+00
   6.9387755e-01   5.9183673e-01   9.7660461e-01
   6.9387755e-01   6.3265306e-01   9.5505104e-01
   6.9387755e-01   6.7346939e-01   9.5219856e-01
   6.9387755e-01   7.1428571e-01   9.7231027e-01
   6.9387755e-01   7.5510204e-01   1.0199157e+00
   6.9387755e-01   7.9591837e-01   1.0998109e+00
   6.9387755e-01   8.3673469e-01   1.2170584e+00
   6.9387755e-01   8.7755102e-01   1.3769869e+00
   6.9387755e-01   9.1836735e-01   1.5851918e+00
   6.9387755e-01   9.5918367e-01   1.8475349e+00
   6.9387755e-01   1.0000000e+00   2.1701445e+00
   7.7551020e-01  -1.0000000e+00   9.4309237e-01
   7.7551020e-01  -9.5918367e-01   6.8045781e-01
   7.7551020e-01  -9.1836735e-01   4.7808968e-01
   7.7551020e-01  -8.7755102e-01   3.2985975e-01
   7.7551020e-01  -8.3673469e-01   2.2990626e-01
   7.7551020e-01  -7.9591837e-01   1.7263386e-01
   7.7551020e-01  -7.5510204e-01   1.5271366e-01
   7.7551020e-01  -7.1428571e-01   1.6508321e-01
   7.7551020e-01  -6.7346939e-01   2.0494651e-01
   7.7551020e-01  -6.3265306e-01   2.6777400e-01
   7.7551020e-01  -5.9183673e-01   3.4930258e-01
   7.7551020e-01  -5.5102041e-01   4.4553556e-01
   7.7551020e-01  -5.1020408e-01   5.5274273e-01
   7.7551020e-01  -4.6938776e-01   6.6746031e-01
   7.7551020e-01  -4.2857143e-01   7.8649095e-01
   7.7551020e-01  -3.8775510e-01   9.0690378e-01
   7.7551020e-01  -3.4693878e-01   1.0260343e+00
   7.7551020e-01  -3.0612245e-01   1.1414846e+00
   7.7551020e-01  -2.6530612e-01   1.2511231e+00
   7.7551020e-01  -2.2448980e-01   1.3530847e+00
   7.7551020e-01  -1.8367347e-01   1.4457706e+00
   7.7551020e-01  -1.4285714e-01   1.5278487e+00
   7.7551020e-01  -1.0204082e-01   1.5982532e+00
   7.7551020e-01  -6.1224490e-02   1.6561848e+00
   7.7551020e-01  -2.0408163e-02   1.7011106e+00
   7.7551020e-01   2.0408163e-02   1.7327640e+00
   7.7551020e-01   6.1224490e-02   1.7511452e+00
   7.7551020e-01   1.0204082e-01   1.7565206e+00
   7.7551020e-01   1.4285714e-01   1.7494231e+00
   7.7551020e-01   1.8367347e-01   1.7306519e+00
   7.7551020e-01   2.2448980e-01   1.7012729e+00
   7.7551020e-01   2.6530612e-01   1.6626183e+00
   7.7551020e-01   3.0612245e-01   1.6162868e+00
   7.7551020e-01   3.4693878e-01   1.5641435e+00
   7.7551020e-01   3.8775510e-01   1.5083199e+00
   7.7551020e-01   4.2857143e-01   1.4512140e+00
   7.7551020e-01   4.6938776e-01   1.3954903e+00
   7.7551020e-01   5.1020408e-01   1.3440797e+00
   7.7551020e-01   5.5102041e-01   1.3001795e+00
   7.7551020e-01   5.9183673e-01   1.2672534e+00
   7.7551020e-01   6.3265306e-01   1.2490318e+00
   7.7551020e-01   6.7346939e-01   1.2495113e+00
   7.7551020e-01   7.1428571e-01   1.2729549e+00
   7.7551020e-01   7.5510204e-01   1.3238923e+00
   7.7551020e-01   7.9591837e-01   1.4071195e+00
   7.7551020e-01   8.3673469e-01   1.5276988e+00
   7.7551020e-01   8.7755102e-01   1.6909593e+00
   7.7551020e-01   9.1836735e-01   1.9024962e+00
   7.7551020e-01   9.5918367e-01   2.1681713e+00
   7.7551020e-01   1.0000000e+00   2.4941128e+00
   8.5714286e-01  -1.0000000e+00   1.0802948e+00
   8.5714286e-01  -9.5918367e-01   8.2099216e-01
   8.5714286e-01  -9.1836735e-01   6.2195597e-01
   8.5714286e-01  -8.7755102e-01   4.7705799e-01
   8.5714286e-01  -8.3673469e-01   3.8043645e-01
   8.5714286e-01  -7.9591837e-01   3.2649599e-01
   8.5714286e-01  -7.5510204e-01   3.0990773e-01
   8.5714286e-01  -7.1428571e-01   3.2560923e-01
   8.5714286e-01  -6.7346939e-01   3.6880447e-01
   8.5714286e-01  -6.3265306e-01   4.3496391e-01
   8.5714286e-01  -5.9183673e-01   5.1982443e-01
   8.5714286e-01  -5.5102041e-01   6.1938936e-01
   8.5714286e-01  -5.1020408e-01   7.2992847e-01
   8.5714286e-01  -4.6938776e-01   8.4797800e-01
   8.5714286e-01  -4.2857143e-01   9.7034059e-01
   8.5714286e-01  -3.8775510e-01   1.0940854e+00
   8.5714286e-01  -3.4693878e-01   1.2165479e+00
   8.5714286e-01  -3.0612245e-01   1.3353301e+00
   8.5714286e-01  -2.6530612e-01   1.4483005e+00
   8.5714286e-01  -2.2448980e-01   1.5535940e+00
   8.5714286e-01  -1.8367347e-01   1.6496119e+00
   8.5714286e-01  -1.4285714e-01   1.7350220e+00
   8.5714286e-01  -1.0204082e-01   1.8087584e+00
   8.5714286e-01  -6.1224490e-02   1.8700219e+00
   8.5714286e-01  -2.0408163e-02   1.9182796e+00
   8.5714286e-01   2.0408163e-02   1.9532651e+00
   8.5714286e-01   6.1224490e-02   1.9749782e+00
   8.5714286e-01   1.0204082e-01   1.9836855e+00
   8.5714286e-01   1.4285714e-01   1.9799199e+00
   8.5714286e-01   1.8367347e-01   1.9644807e+00
   8.5714286e-01   2.2448980e-01   1.9384337e+00
   8.5714286e-01   2.6530612e-01   1.9031110e+00
   8.5714286e-01   3.0612245e-01   1.8601115e+00
   8.5714286e-01   3.4693878e-01   1.8113001e+00
   8.5714286e-01   3.8775510e-01   1.7588084e+00
   8.5714286e-01   4.2857143e-01   1.7050345e+00
   8.5714286e-01   4.6938776e-01   1.6526427e+00
   8.5714286e-01   5.1020408e-01   1.6045640e+00
   8.5714286e-01   5.5102041e-01   1.5639958e+00
   8.5714286e-01   5.9183673e-01   1.5344017e+00
   8.5714286e-01   6.3265306e-01   1.5195120e+00
   8.5714286e-01   6.7346939e-01   1.5233234e+00
   8.5714286e-01   7.1428571e-01   1.5500990e+00
   8.5714286e-01   7.5510204e-01   1.6043684e+00
   8.5714286e-01   7.9591837e-01   1.6909275e+00
   8.5714286e-01   8.3673469e-01   1.8148388e+00
   8.5714286e-01   8.7755102e-01   1.9814312e+00
   8.5714286e-01   9.1836735e-01   2.1963000e+00
   8.5714286e-01   9.5918367e-01   2.4653070e+00
   8.5714286e-01   1.0000000e+00   2.7945805e+00
   9.3877551e-01  -1.0000000e+00   1.1835411e+00
   9.3877551e-01  -9.5918367e-01   9.2757043e-01
   9.3877551e-01  -9.1836735e-01   7.3186619e-01
   9.3877551e-01  -8.7755102e-01   5.9030015e-01
   9.3877551e-01  -8.3673469e-01   4.9701055e-01
   9.3877551e-01  -7.9591837e-01   4.4640204e-01
   9.3877551e-01  -7.5510204e-01   4.3314573e-01
   9.3877551e-01  -7.1428571e-01   4.5217917e-01
   9.3877551e-01  -6.7346939e-01   4.9870636e-01
   9.3877551e-01  -6.3265306e-01   5.6819774e-01
   9.3877551e-01  -5.9183673e-01   6.5639021e-01
   9.3877551e-01  -5.5102041e-01   7.5928708e-01
   9.3877551e-01  -5.1020408e-01   8.7315814e-01
   9.3877551e-01  -4.6938776e-01   9.9453961e-01
   9.3877551e-01  -4.2857143e-01   1.1202341e+00
   9.3877551e-01  -3.8775510e-01   1.2473109e+00
   9.3877551e-01  -3.4693878e-01   1.3731053e+00
   9.3877551e-01  -3.0612245e-01   1.4952195e+00
   9.3877551e-01  -2.6530612e-01   1.6115219e+00
   9.3877551e-01  -2.2448980e-01   1.7201473e+00
   9.3877551e-01  -1.8367347e-01   1.8194971e+00
   9.3877551e-01  -1.4285714e-01   1.9082391e+00
   9.3877551e-01  -1.0204082e-01   1.9853075e+00
   9.3877551e-01  -6.1224490e-02   2.0499030e+00
   9.3877551e-01  -2.0408163e-02   2.1014926e+00
   9.3877551e-01   2.0408163e-02   2.1398100e+00
   9.3877551e-01   6.1224490e-02   2.1648551e+00
   9.3877551e-01   1.0204082e-01   2.1768944e+00
   9.3877551e-01   1.4285714e-01   2.1764607e+00
   9.3877551e-01   1.8367347e-01   2.1643534e+00
   9.3877551e-01   2.2448980e-01   2.1416384e+00
   9.3877551e-01   2.6530612e-01   2.1096477e+00
   9.3877551e-01   3.0612245e-01   2.0699800e+00
   9.3877551e-01   3.4693878e-01   2.0245006e+00
   9.3877551e-01   3.8775510e-01   1.9753409e+00
   9.3877551e-01   4.2857143e-01   1.9248989e+00
   9.3877551e-01   4.6938776e-01   1.8758391e+00
   9.3877551e-01   5.1020408e-01   1.8310923e+00
   9.3877551e-01   5.5102041e-01   1.7938560e+00
   9.3877551e-01   5.9183673e-01   1.7675939e+00
   9.3877551e-01   6.3265306e-01   1.7560361e+00
   9.3877551e-01   6.7346939e-01   1.7631795e+00
   9.3877551e-01   7.1428571e-01   1.7932870e+00
   9.3877551e-01   7.5510204e-01   1.8508883e+00
   9.3877551e-01   7.9591837e-01   1.9407794e+00
   9.3877551e-01   8.3673469e-01   2.0680226e+00
   9.3877551e-01   8.7755102e-01   2.2379470e+00
   9.3877551e-01   9.1836735e-01   2.4561477e+00
   9.3877551e-01   9.5918367e-01   2.7284867e+00
   9.3877551e-01   1.0000000e+00   3.0610921e+00
   1.0204082e+00  -1.0000000e+00   1.2440646e+00
   1.0204082e+00  -9.5918367e-01   9.9142590e-01
   1.0204082e+00  -9.1836735e-01   7.9905361e-01
   1.0204082e+00  -8.7755102e-01   6.6081952e-01
   1.0204082e+00  -8.3673469e-01   5.7086186e-01
   1.0204082e+00  -7.9591837e-01   5.2358530e-01
   1.0204082e+00  -7.5510204e-01   5.1366093e-01
   1.0204082e+00  -7.1428571e-01   5.3602632e-01
   1.0204082e+00  -6.7346939e-01   5.8588545e-01
   1.0204082e+00  -6.3265306e-01   6.5870878e-01
   1.0204082e+00  -5.9183673e-01   7.5023319e-01
   1.0204082e+00  -5.5102041e-01   8.5646201e-01
   1.0204082e+00  -5.1020408e-01   9.7366501e-01
   1.0204082e+00  -4.6938776e-01   1.0983784e+00
   1.0204082e+00  -4.2857143e-01   1.2274049e+00
   1.0204082e+00  -3.8775510e-01   1.3578136e+00
   1.0204082e+00  -3.4693878e-01   1.4869400e+00
   1.0204082e+00  -3.0612245e-01   1.6123861e+00
   1.0204082e+00  -2.6530612e-01   1.7320204e+00
   1.0204082e+00  -2.2448980e-01   1.8439778e+00
   1.0204082e+00  -1.8367347e-01   1.9466596e+00
   1.0204082e+00  -1.4285714e-01   2.0387335e+00
   1.0204082e+00  -1.0204082e-01   2.1191339e+00
   1.0204082e+00  -6.1224490e-02   2.1870613e+00
   1.0204082e+00  -2.0408163e-02   2.2419829e+00
   1.0204082e+00   2.0408163e-02   2.2836322e+00
   1.0204082e+00   6.1224490e-02   2.3120092e+00
   1.0204082e+00   1.0204082e-01   2.3273804e+00
   1.0204082e+00   1.4285714e-01   2.3302787e+00
   1.0204082e+00   1.8367347e-01   2.3215034e+00
   1.0204082e+00   2.2448980e-01   2.3021202e+00
   1.0204082e+00   2.6530612e-01   2.2734615e+00
   1.0204082e+00   3.0612245e-01   2.2371258e+00
   1.0204082e+00   3.4693878e-01   2.1949783e+00
   1.0204082e+00   3.8775510e-01   2.1491505e+00
   1.0204082e+00   4.2857143e-01   2.1020405e+00
   1.0204082e+00   4.6938776e-01   2.0563126e+00
   1.0204082e+00   5.1020408e-01   2.0148978e+00
   1.0204082e+00   5.5102041e-01   1.9809935e+00
   1.0204082e+00   5.9183673e-01   1.9580633e+00
   1.0204082e+00   6.3265306e-01   1.9498375e+00
   1.0204082e+00   6.7346939e-01   1.9603128e+00
   1.0204082e+00   7.1428571e-01   1.9937523e+00
   1.0204082e+00   7.5510204e-01   2.0546855e+00
   1.0204082e+00   7.9591837e-01   2.1479085e+00
   1.0204082e+00   8.3673469e-01   2.2784837e+00
   1.0204082e+00   8.7755102e-01   2.4517400e+00
   1.0204082e+00   9.1836735e-01   2.6732727e+00
   1.0204082e+00   9.5918367e-01   2.9489436e+00
   1.0204082e+00   1.0000000e+00   3.2848810e+00
   1.1020408e+00  -1.0000000e+00   1.2555687e+00
   1.1020408e+00  -9.5918367e-01   1.0062619e+00
   1.1020408e+00  -9.1836735e-01   8.1722158e-01
   1.1020408e+00  -8.7755102e-01   6.8231944e-01
   1.1020408e+00  -8.3673469e-01   5.9569373e-01
   1.1020408e+00  -7.9591837e-01   5.5174910e-01
   1.1020408e+00  -7.5510204e-01   5.4515668e-01
   1.1020408e+00  -7.1428571e-01   5.7085401e-01
   1.1020408e+00  -6.7346939e-01   6.2404509e-01
   1.1020408e+00  -6.3265306e-01   7.0020037e-01
   1.1020408e+00  -5.9183673e-01   7.9505672e-01
   1.1020408e+00  -5.5102041e-01   9.0461749e-01
   1.1020408e+00  -5.1020408e-01   1.0251524e+00
   1.1020408e+00  -4.6938776e-01   1.1531978e+00
   1.1020408e+00  -4.2857143e-01   1.2855562e+00
   1.1020408e+00  -3.8775510e-01   1.4192968e+00
   1.1020408e+00  -3.4693878e-01   1.5517552e+00
   1.1020408e+00  -3.0612245e-01   1.6805333e+00
   1.1020408e+00  -2.6530612e-01   1.8034995e+00
   1.1020408e+00  -2.2448980e-01   1.9187888e+00
   1.1020408e+00  -1.8367347e-01   2.0248026e+00
   1.1020408e+00  -1.4285714e-01   2.1202084e+00
   1.1020408e+00  -1.0204082e-01   2.2039407e+00
   1.1020408e+00  -6.1224490e-02   2.2752001e+00
   1.1020408e+00  -2.0408163e-02   2.3334536e+00
   1.1020408e+00   2.0408163e-02   2.3784349e+00
   1.1020408e+00   6.1224490e-02   2.4101439e+00
   1.1020408e+00   1.0204082e-01   2.4288470e+00
   1.1020408e+00   1.4285714e-01   2.4350773e+00
   1.1020408e+00   1.8367347e-01   2.4296339e+00
   1.1020408e+00   2.2448980e-01   2.4135827e+00
   1.1020408e+00   2.6530612e-01   2.3882559e+00
   1.1020408e+00   3.0612245e-01   2.3552521e+00
   1.1020408e+00   3.4693878e-01   2.3164366e+00
   1.1020408e+00   3.8775510e-01   2.2739407e+00
   1.1020408e+00   4.2857143e-01   2.2301626e+00
   1.1020408e+00   4.6938776e-01   2.1877667e+00
   1.1020408e+00   5.1020408e-01   2.1496839e+00
   1.1020408e+00   5.5102041e-01   2.1191114e+00
   1.1020408e+00   5.9183673e-01   2.0995132e+00
   1.1020408e+00   6.3265306e-01   2.0946194e+00
   1.1020408e+00   6.7346939e-01   2.1084266e+00
   1.1020408e+00   7.1428571e-01   2.1451980e+00
   1.1020408e+00   7.5510204e-01   2.2094632e+00
   1.1020408e+00   7.9591837e-01   2.3060182e+00
   1.1020408e+00   8.3673469e-01   2.4399253e+00
   1.1020408e+00   8.7755102e-01   2.6165135e+00
   1.1020408e+00   9.1836735e-01   2.8413782e+00
   1.1020408e+00   9.5918367e-01   3.1203810e+00
   1.1020408e+00   1.0000000e+00   3.4596503e+00
   1.1836735e+00  -1.0000000e+00   1.2150790e+00
   1.1836735e+00  -9.5918367e-01   9.6910417e-01
   1.1836735e+00  -9.1836735e-01   7.8339576e-01
   1.1836735e+00  -8.7755102e-01   6.5182557e-01
   1.1836735e+00  -8.3673469e-01   5.6853180e-01
   1.1836735e+00  -7.9591837e-01   5.2791912e-01
   1.1836735e+00  -7.5510204e-01   5.2465864e-01
   1.1836735e+00  -7.1428571e-01   5.5368792e-01
   1.1836735e+00  -6.7346939e-01   6.1021095e-01
   1.1836735e+00  -6.3265306e-01   6.8969817e-01
   1.1836735e+00  -5.9183673e-01   7.8788646e-01
   1.1836735e+00  -5.5102041e-01   9.0077917e-01
   1.1836735e+00  -5.1020408e-01   1.0246461e+00
   1.1836735e+00  -4.6938776e-01   1.1560234e+00
   1.1836735e+00  -4.2857143e-01   1.2917137e+00
   1.1836735e+00  -3.8775510e-01   1.4287863e+00
   1.1836735e+00  -3.4693878e-01   1.5645766e+00
   1.1836735e+00  -3.0612245e-01   1.6966866e+00
   1.1836735e+00  -2.6530612e-01   1.8229848e+00
   1.1836735e+00  -2.2448980e-01   1.9416061e+00
   1.1836735e+00  -1.8367347e-01   2.0509517e+00
   1.1836735e+00  -1.4285714e-01   2.1496896e+00
   1.1836735e+00  -1.0204082e-01   2.2367538e+00
   1.1836735e+00  -6.1224490e-02   2.3113451e+00
   1.1836735e+00  -2.0408163e-02   2.3729306e+00
   1.1836735e+00   2.0408163e-02   2.4212438e+00
   1.1836735e+00   6.1224490e-02   2.4562847e+00
   1.1836735e+00   1.0204082e-01   2.4783198e+00
   1.1836735e+00   1.4285714e-01   2.4878820e+00
   1.1836735e+00   1.8367347e-01   2.4857706e+00
   1.1836735e+00   2.2448980e-01   2.4730513e+00
   1.1836735e+00   2.6530612e-01   2.4510565e+00
   1.1836735e+00   3.0612245e-01   2.4213847e+00
   1.1836735e+00   3.4693878e-01   2.3859010e+00
   1.1836735e+00   3.8775510e-01   2.3467372e+00
   1.1836735e+00   4.2857143e-01   2.3062910e+00
   1.1836735e+00   4.6938776e-01   2.2672270e+00
   1.1836735e+00   5.1020408e-01   2.2324761e+00
   1.1836735e+00   5.5102041e-01   2.2052356e+00
   1.1836735e+00   5.9183673e-01   2.1889693e+00
   1.1836735e+00   6.3265306e-01   2.1874075e+00
   1.1836735e+00   6.7346939e-01   2.2045466e+00
   1.1836735e+00   7.1428571e-01   2.2446500e+00
   1.1836735e+00   7.5510204e-01   2.3122471e+00
   1.1836735e+00   7.9591837e-01   2.4121340e+00
   1.1836735e+00   8.3673469e-01   2.5493731e+00
   1.1836735e+00   8.7755102e-01   2.7292933e+00
   1.1836735e+00   9.1836735e-01   2.9574899e+00
   1.1836735e+00   9.5918367e-01   3.2398247e+00
   1.1836735e+00   1.0000000e+00   3.5824259e+00
   1.2653061e+00  -1.0000000e+00   1.1238668e+00
   1.2653061e+00  -9.5918367e-01   8.8122388e-01
   1.2653061e+00  -9.1836735e-01   6.9884742e-01
   1.2653061e+00  -8.7755102e-01   5.7060917e-01
   1.2653061e+00  -8.3673469e-01   4.9064735e-01
   1.2653061e+00  -7.9591837e-01   4.5336662e-01
   1.2653061e+00  -7.5510204e-01   4.5343809e-01
   1.2653061e+00  -7.1428571e-01   4.8579931e-01
   1.2653061e+00  -6.7346939e-01   5.4565428e-01
   1.2653061e+00  -6.3265306e-01   6.2847344e-01
   1.2653061e+00  -5.9183673e-01   7.2999369e-01
   1.2653061e+00  -5.5102041e-01   8.4621834e-01
   1.2653061e+00  -5.1020408e-01   9.7341718e-01
   1.2653061e+00  -4.6938776e-01   1.1081264e+00
   1.2653061e+00  -4.2857143e-01   1.2471487e+00
   1.2653061e+00  -3.8775510e-01   1.3875532e+00
   1.2653061e+00  -3.4693878e-01   1.5266755e+00
   1.2653061e+00  -3.0612245e-01   1.6621174e+00
   1.2653061e+00  -2.6530612e-01   1.7917476e+00
   1.2653061e+00  -2.2448980e-01   1.9137008e+00
   1.2653061e+00  -1.8367347e-01   2.0263784e+00
   1.2653061e+00  -1.4285714e-01   2.1284482e+00
   1.2653061e+00  -1.0204082e-01   2.2188444e+00
   1.2653061e+00  -6.1224490e-02   2.2967676e+00
   1.2653061e+00  -2.0408163e-02   2.3616850e+00
   1.2653061e+00   2.0408163e-02   2.4133302e+00
   1.2653061e+00   6.1224490e-02   2.4517031e+00
   1.2653061e+00   1.0204082e-01   2.4770701e+00
   1.2653061e+00   1.4285714e-01   2.4899642e+00
   1.2653061e+00   1.8367347e-01   2.4911847e+00
   1.2653061e+00   2.2448980e-01   2.4817974e+00
   1.2653061e+00   2.6530612e-01   2.4631345e+00
   1.2653061e+00   3.0612245e-01   2.4367947e+00
   1.2653061e+00   3.4693878e-01   2.4046430e+00
   1.2653061e+00   3.8775510e-01   2.3688111e+00
   1.2653061e+00   4.2857143e-01   2.3316968e+00
   1.2653061e+00   4.6938776e-01   2.2959648e+00
   1.2653061e+00   5.1020408e-01   2.2645459e+00
   1.2653061e+00   5.5102041e-01   2.2406373e+00
   1.2653061e+00   5.9183673e-01   2.2277030e+00
   1.2653061e+00   6.3265306e-01   2.2294730e+00
   1.2653061e+00   6.7346939e-01   2.2499442e+00
   1.2653061e+00   7.1428571e-01   2.2933795e+00
   1.2653061e+00   7.5510204e-01   2.3643086e+00
   1.2653061e+00   7.9591837e-01   2.4675274e+00
   1.2653061e+00   8.3673469e-01   2.6080984e+00
   1.2653061e+00   8.7755102e-01   2.7913505e+00
   1.2653061e+00   9.1836735e-01   3.0228791e+00
   1.2653061e+00   9.5918367e-01   3.3085458e+00
   1.2653061e+00   1.0000000e+00   3.6544790e+00
   1.3469388e+00  -1.0000000e+00   9.8844322e-01
   1.3469388e+00  -9.5918367e-01   7.4913227e-01
   1.3469388e+00  -9.1836735e-01   5.7008775e-01
   1.3469388e+00  -8.7755102e-01   4.4518145e-01
   1.3469388e+00  -8.3673469e-01   3.6855157e-01
   1.3469388e+00  -7.9591837e-01   3.3460278e-01
   1.3469388e+00  -7.5510204e-01   3.3800620e-01
   1.3469388e+00  -7.1428571e-01   3.7369936e-01
   1.3469388e+00  -6.7346939e-01   4.3688628e-01
   1.3469388e+00  -6.3265306e-01   5.2303739e-01
   1.3469388e+00  -5.9183673e-01   6.2788958e-01
   1.3469388e+00  -5.5102041e-01   7.4744618e-01
   1.3469388e+00  -5.1020408e-01   8.7797696e-01
   1.3469388e+00  -4.6938776e-01   1.0160182e+00
   1.3469388e+00  -4.2857143e-01   1.1583724e+00
   1.3469388e+00  -3.8775510e-01   1.3021089e+00
   1.3469388e+00  -3.4693878e-01   1.4445630e+00
   1.3469388e+00  -3.0612245e-01   1.5833370e+00
   1.3469388e+00  -2.6530612e-01   1.7162990e+00
   1.3469388e+00  -2.2448980e-01   1.8415842e+00
   1.3469388e+00  -1.8367347e-01   1.9575938e+00
   1.3469388e+00  -1.4285714e-01   2.0629955e+00
   1.3469388e+00  -1.0204082e-01   2.1567236e+00
   1.3469388e+00  -6.1224490e-02   2.2379788e+00
   1.3469388e+00  -2.0408163e-02   2.3062282e+00
   1.3469388e+00   2.0408163e-02   2.3612053e+00
   1.3469388e+00   6.1224490e-02   2.4029101e+00
   1.3469388e+00   1.0204082e-01   2.4316091e+00
   1.3469388e+00   1.4285714e-01   2.4478351e+00
   1.3469388e+00   1.8367347e-01   2.4523876e+00
   1.3469388e+00   2.2448980e-01   2.4463322e+00
   1.3469388e+00   2.6530612e-01   2.4310013e+00
   1.3469388e+00   3.0612245e-01   2.4079933e+00
   1.3469388e+00   3.4693878e-01   2.3791736e+00
   1.3469388e+00   3.8775510e-01   2.3466736e+00
   1.3469388e+00   4.2857143e-01   2.3128914e+00
   1.3469388e+00   4.6938776e-01   2.2804913e+00
   1.3469388e+00   5.1020408e-01   2.2524043e+00
   1.3469388e+00   5.5102041e-01   2.2318277e+00
   1.3469388e+00   5.9183673e-01   2.2222253e+00
   1.3469388e+00   6.3265306e-01   2.2273273e+00
   1.3469388e+00   6.7346939e-01   2.2511303e+00
   1.3469388e+00   7.1428571e-01   2.2978976e+00
   1.3469388e+00   7.5510204e-01   2.3721586e+00
   1.3469388e+00   7.9591837e-01   2.4787094e+00
   1.3469388e+00   8.3673469e-01   2.6226124e+00
   1.3469388e+00   8.7755102e-01   2.8091964e+00
   1.3469388e+00   9.1836735e-01   3.0440569e+00
   1.3469388e+00   9.5918367e-01   3.3330556e+00
   1.3469388e+00   1.0000000e+00   3.6823208e+00
   1.4285714e+00  -1.0000000e+00   8.2162478e-01
   1.4285714e+00  -9.5918367e-01   5.8564577e-01
   1.4285714e+00  -9.1836735e-01   4.0993320e-01
   1.4285714e+00  -8.7755102e-01   2.8835884e-01
   1.4285714e+00  -8.3673469e-01   2.1506091e-01
   1.4285714e+00  -7.9591837e-01   1.8444407e-01
   1.4285714e+00  -7.5510204e-01   1.9117942e-01
   1.4285714e+00  -7.1428571e-01   2.3020453e-01
   1.4285714e+00  -6.7346939e-01   2.9672340e-01
   1.4285714e+00  -6.3265306e-01   3.8620645e-01
   1.4285714e+00  -5.9183673e-01   4.9439058e-01
   1.4285714e+00  -5.5102041e-01   6.1727913e-01
   1.4285714e+00  -5.1020408e-01   7.5114186e-01
   1.4285714e+00  -4.6938776e-01   8.9251499e-01
   1.4285714e+00  -4.2857143e-01   1.0382012e+00
   1.4285714e+00  -3.8775510e-01   1.1852696e+00
   1.4285714e+00  -3.4693878e-01   1.3310557e+00
   1.4285714e+00  -3.0612245e-01   1.4731616e+00
   1.4285714e+00  -2.6530612e-01   1.6094556e+00
   1.4285714e+00  -2.2448980e-01   1.7380727e+00
   1.4285714e+00  -1.8367347e-01   1.8574142e+00
   1.4285714e+00  -1.4285714e-01   1.9661479e+00
   1.4285714e+00  -1.0204082e-01   2.0632080e+00
   1.4285714e+00  -6.1224490e-02   2.1477951e+00
   1.4285714e+00  -2.0408163e-02   2.2193764e+00
   1.4285714e+00   2.0408163e-02   2.2776854e+00
   1.4285714e+00   6.1224490e-02   2.3227222e+00
   1.4285714e+00   1.0204082e-01   2.3547532e+00
   1.4285714e+00   1.4285714e-01   2.3743112e+00
   1.4285714e+00   1.8367347e-01   2.3821956e+00
   1.4285714e+00   2.2448980e-01   2.3794721e+00
   1.4285714e+00   2.6530612e-01   2.3674731e+00
   1.4285714e+00   3.0612245e-01   2.3477971e+00
   1.4285714e+00   3.4693878e-01   2.3223094e+00
   1.4285714e+00   3.8775510e-01   2.2931413e+00
   1.4285714e+00   4.2857143e-01   2.2626910e+00
   1.4285714e+00   4.6938776e-01   2.2336229e+00
   1.4285714e+00   5.1020408e-01   2.2088678e+00
   1.4285714e+00   5.5102041e-01   2.1916232e+00
   1.4285714e+00   5.9183673e-01   2.1853527e+00
   1.4285714e+00   6.3265306e-01   2.1937866e+00
   1.4285714e+00   6.7346939e-01   2.2209216e+00
   1.4285714e+00   7.1428571e-01   2.2710209e+00
   1.4285714e+00   7.5510204e-01   2.3486138e+00
   1.4285714e+00   7.9591837e-01   2.4584965e+00
   1.4285714e+00   8.3673469e-01   2.6057315e+00
   1.4285714e+00   8.7755102e-01   2.7956475e+00
   1.4285714e+00   9.1836735e-01   3.0338399e+00
   1.4285714e+00   9.5918367e-01   3.3261706e+00
   1.4285714e+00   1.0000000e+00   3.6787676e+00
   1.5102041e+00  -1.0000000e+00   6.4366951e-01
   1.5102041e+00  -9.5918367e-01   4.1102245e-01
   1.5102041e+00  -9.1836735e-01   2.3864183e-01
   1.5102041e+00  -8.7755102e-01   1.2039941e-01
   1.5102041e+00  -8.3673469e-01   5.0433421e-02
   1.5102041e+00  -7.9591837e-01   2.3148524e-02
   1.5102041e+00  -7.5510204e-01   3.3215828e-02
   1.5102041e+00  -7.1428571e-01   7.5572884e-02
   1.5102041e+00  -6.7346939e-01   1.4542369e-01
   1.5102041e+00  -6.3265306e-01   2.3823869e-01
   1.5102041e+00  -5.9183673e-01   3.4975477e-01
   1.5102041e+00  -5.5102041e-01   4.7597526e-01
   1.5102041e+00  -5.1020408e-01   6.1316993e-01
   1.5102041e+00  -4.6938776e-01   7.5787501e-01
   1.5102041e+00  -4.2857143e-01   9.0689317e-01
   1.5102041e+00  -3.8775510e-01   1.0572935e+00
   1.5102041e+00  -3.4693878e-01   1.2064116e+00
   1.5102041e+00  -3.0612245e-01   1.3518494e+00
   1.5102041e+00  -2.6530612e-01   1.4914754e+00
   1.5102041e+00  -2.2448980e-01   1.6234244e+00
   1.5102041e+00  -1.8367347e-01   1.7460979e+00
   1.5102041e+00  -1.4285714e-01   1.8581635e+00
   1.5102041e+00  -1.0204082e-01   1.9585555e+00
   1.5102041e+00  -6.1224490e-02   2.0464746e+00
   1.5102041e+00  -2.0408163e-02   2.1213878e+00
   1.5102041e+00   2.0408163e-02   2.1830288e+00
   1.5102041e+00   6.1224490e-02   2.2313975e+00
   1.5102041e+00   1.0204082e-01   2.2667604e+00
   1.5102041e+00   1.4285714e-01   2.2896504e+00
   1.5102041e+00   1.8367347e-01   2.3008667e+00
   1.5102041e+00   2.2448980e-01   2.3014752e+00
   1.5102041e+00   2.6530612e-01   2.2928081e+00
   1.5102041e+00   3.0612245e-01   2.2764641e+00
   1.5102041e+00   3.4693878e-01   2.2543083e+00
   1.5102041e+00   3.8775510e-01   2.2284722e+00
   1.5102041e+00   4.2857143e-01   2.2013538e+00
   1.5102041e+00   4.6938776e-01   2.1756176e+00
   1.5102041e+00   5.1020408e-01   2.1541945e+00
   1.5102041e+00   5.5102041e-01   2.1402818e+00
   1.5102041e+00   5.9183673e-01   2.1373433e+00
   1.5102041e+00   6.3265306e-01   2.1491092e+00
   1.5102041e+00   6.7346939e-01   2.1795761e+00
   1.5102041e+00   7.1428571e-01   2.2330073e+00
   1.5102041e+00   7.5510204e-01   2.3139322e+00
   1.5102041e+00   7.9591837e-01   2.4271469e+00
   1.5102041e+00   8.3673469e-01   2.5777137e+00
   1.5102041e+00   8.7755102e-01   2.7709617e+00
   1.5102041e+00   9.1836735e-01   3.0124861e+00
   1.5102041e+00   9.5918367e-01   3.3081486e+00
   1.5102041e+00   1.0000000e+00   3.6640777e+00
   1.5918367e+00  -1.0000000e+00   4.8348447e-01
   1.5918367e+00  -9.5918367e-01   2.5416936e-01
   1.5918367e+00  -9.1836735e-01   8.5120677e-02
   1.5918367e+00  -8.7755102e-01  -2.9789794e-02
   1.5918367e+00  -8.3673469e-01  -9.6423838e-02
   1.5918367e+00  -7.9591837e-01  -1.2037679e-01
   1.5918367e+00  -7.5510204e-01  -1.0697754e-01
   1.5918367e+00  -7.1428571e-01  -6.1288540e-02
   1.5918367e+00  -6.7346939e-01   1.1894212e-02
   1.5918367e+00  -6.3265306e-01   1.0804116e-01
   1.5918367e+00  -5.9183673e-01   2.2288918e-01
   1.5918367e+00  -5.5102041e-01   3.5244161e-01
   1.5918367e+00  -5.1020408e-01   4.9296823e-01
   1.5918367e+00  -4.6938776e-01   6.4100526e-01
   1.5918367e+00  -4.2857143e-01   7.9335536e-01
   1.5918367e+00  -3.8775510e-01   9.4708764e-01
   1.5918367e+00  -3.4693878e-01   1.0995377e+00
   1.5918367e+00  -3.0612245e-01   1.2483074e+00
   1.5918367e+00  -2.6530612e-01   1.3912653e+00
   1.5918367e+00  -2.2448980e-01   1.5265463e+00
   1.5918367e+00  -1.8367347e-01   1.6525517e+00
   1.5918367e+00  -1.4285714e-01   1.7679493e+00
   1.5918367e+00  -1.0204082e-01   1.8716732e+00
   1.5918367e+00  -6.1224490e-02   1.9629243e+00
   1.5918367e+00  -2.0408163e-02   2.0411695e+00
   1.5918367e+00   2.0408163e-02   2.1061424e+00
   1.5918367e+00   6.1224490e-02   2.1578430e+00
   1.5918367e+00   1.0204082e-01   2.1965379e+00
   1.5918367e+00   1.4285714e-01   2.2227598e+00
   1.5918367e+00   1.8367347e-01   2.2373081e+00
   1.5918367e+00   2.2448980e-01   2.2412485e+00
   1.5918367e+00   2.6530612e-01   2.2359134e+00
   1.5918367e+00   3.0612245e-01   2.2229013e+00
   1.5918367e+00   3.4693878e-01   2.2040774e+00
   1.5918367e+00   3.8775510e-01   2.1815733e+00
   1.5918367e+00   4.2857143e-01   2.1577868e+00
   1.5918367e+00   4.6938776e-01   2.1353826e+00
   1.5918367e+00   5.1020408e-01   2.1172914e+00
   1.5918367e+00   5.5102041e-01   2.1067107e+00
   1.5918367e+00   5.9183673e-01   2.1071041e+00
   1.5918367e+00   6.3265306e-01   2.1222019e+00
   1.5918367e+00   6.7346939e-01   2.1560008e+00
   1.5918367e+00   7.1428571e-01   2.2127639e+00
   1.5918367e+00   7.5510204e-01   2.2970208e+00
   1.5918367e+00   7.9591837e-01   2.4135674e+00
   1.5918367e+00   8.3673469e-01   2.5674662e+00
   1.5918367e+00   8.7755102e-01   2.7640461e+00
   1.5918367e+00   9.1836735e-01   3.0089024e+00
   1.5918367e+00   9.5918367e-01   3.3078970e+00
   1.5918367e+00   1.0000000e+00   3.6671579e+00
   1.6734694e+00  -1.0000000e+00   3.7990410e-01
   1.6734694e+00  -9.5918367e-01   1.5392093e-01
   1.6734694e+00  -9.1836735e-01  -1.1795800e-02
   1.6734694e+00  -8.7755102e-01  -1.2337433e-01
   1.6734694e+00  -8.3673469e-01  -1.8667643e-01
   1.6734694e+00  -7.9591837e-01  -2.0729743e-01
   1.6734694e+00  -7.5510204e-01  -1.9056624e-01
   1.6734694e+00  -7.1428571e-01  -1.4154529e-01
   1.6734694e+00  -6.7346939e-01  -6.5030596e-02
   1.6734694e+00  -6.3265306e-01   3.4448294e-02
   1.6734694e+00  -5.9183673e-01   1.5262826e-01
   1.6734694e+00  -5.5102041e-01   2.8551264e-01
   1.6734694e+00  -5.1020408e-01   4.2937121e-01
   1.6734694e+00  -4.6938776e-01   5.8074018e-01
   1.6734694e+00  -4.2857143e-01   7.3642222e-01
   1.6734694e+00  -3.8775510e-01   8.9348645e-01
   1.6734694e+00  -3.4693878e-01   1.0492684e+00
   1.6734694e+00  -3.0612245e-01   1.2013701e+00
   1.6734694e+00  -2.6530612e-01   1.3476600e+00
   1.6734694e+00  -2.2448980e-01   1.4862729e+00
   1.6734694e+00  -1.8367347e-01   1.6156102e+00
   1.6734694e+00  -1.4285714e-01   1.7343398e+00
   1.6734694e+00  -1.0204082e-01   1.8413957e+00
   1.6734694e+00  -6.1224490e-02   1.9359786e+00
   1.6734694e+00  -2.0408163e-02   2.0175558e+00
   1.6734694e+00   2.0408163e-02   2.0858606e+00
   1.6734694e+00   6.1224490e-02   2.1408933e+00
   1.6734694e+00   1.0204082e-01   2.1829200e+00
   1.6734694e+00   1.4285714e-01   2.2124739e+00
   1.6734694e+00   1.8367347e-01   2.2303541e+00
   1.6734694e+00   2.2448980e-01   2.2376265e+00
   1.6734694e+00   2.6530612e-01   2.2356233e+00
   1.6734694e+00   3.0612245e-01   2.2259432e+00
   1.6734694e+00   3.4693878e-01   2.2104512e+00
   1.6734694e+00   3.8775510e-01   2.1912790e+00
   1.6734694e+00   4.2857143e-01   2.1708246e+00
   1.6734694e+00   4.6938776e-01   2.1517523e+00
   1.6734694e+00   5.1020408e-01   2.1369930e+00
   1.6734694e+00   5.5102041e-01   2.1297442e+00
   1.6734694e+00   5.9183673e-01   2.1334696e+00
   1.6734694e+00   6.3265306e-01   2.1518994e+00
   1.6734694e+00   6.7346939e-01   2.1890302e+00
   1.6734694e+00   7.1428571e-01   2.2491253e+00
   1.6734694e+00   7.5510204e-01   2.3367141e+00
   1.6734694e+00   7.9591837e-01   2.4565926e+00
   1.6734694e+00   8.3673469e-01   2.6138234e+00
   1.6734694e+00   8.7755102e-01   2.8137352e+00
   1.6734694e+00   9.1836735e-01   3.0619235e+00
   1.6734694e+00   9.5918367e-01   3.3642500e+00
   1.6734694e+00   1.0000000e+00   3.7268429e+00
   1.7551020e+00  -1.0000000e+00   3.8303967e-01
   1.7551020e+00  -9.5918367e-01   1.6038844e-01
   1.7551020e+00  -9.1836735e-01  -1.9963457e-03
   1.7551020e+00  -8.7755102e-01  -1.1024293e-01
   1.7551020e+00  -8.3673469e-01  -1.7021308e-01
   1.7551020e+00  -7.9591837e-01  -1.8750214e-01
   1.7551020e+00  -7.5510204e-01  -1.6743900e-01
   1.7551020e+00  -7.1428571e-01  -1.1508611e-01
   1.7551020e+00  -6.7346939e-01  -3.5239471e-02
   1.7551020e+00  -6.3265306e-01   6.7571364e-02
   1.7551020e+00  -5.9183673e-01   1.8908328e-01
   1.7551020e+00  -5.5102041e-01   3.2529960e-01
   1.7551020e+00  -5.1020408e-01   4.7249011e-01
   1.7551020e+00  -4.6938776e-01   6.2719103e-01
   1.7551020e+00  -4.2857143e-01   7.8620502e-01
   1.7551020e+00  -3.8775510e-01   9.4660119e-01
   1.7551020e+00  -3.4693878e-01   1.1057151e+00
   1.7551020e+00  -3.0612245e-01   1.2611487e+00
   1.7551020e+00  -2.6530612e-01   1.4107705e+00
   1.7551020e+00  -2.2448980e-01   1.5527154e+00
   1.7551020e+00  -1.8367347e-01   1.6853847e+00
   1.7551020e+00  -1.4285714e-01   1.8074462e+00
   1.7551020e+00  -1.0204082e-01   1.9178340e+00
   1.7551020e+00  -6.1224490e-02   2.0157489e+00
   1.7551020e+00  -2.0408163e-02   2.1006580e+00
   1.7551020e+00   2.0408163e-02   2.1722948e+00
   1.7551020e+00   6.1224490e-02   2.2306594e+00
   1.7551020e+00   1.0204082e-01   2.2760181e+00
   1.7551020e+00   1.4285714e-01   2.3089039e+00
   1.7551020e+00   1.8367347e-01   2.3301161e+00
   1.7551020e+00   2.2448980e-01   2.3407204e+00
   1.7551020e+00   2.6530612e-01   2.3420492e+00
   1.7551020e+00   3.0612245e-01   2.3357010e+00
   1.7551020e+00   3.4693878e-01   2.3235410e+00
   1.7551020e+00   3.8775510e-01   2.3077007e+00
   1.7551020e+00   4.2857143e-01   2.2905782e+00
   1.7551020e+00   4.6938776e-01   2.2748378e+00
   1.7551020e+00   5.1020408e-01   2.2634106e+00
   1.7551020e+00   5.5102041e-01   2.2594937e+00
   1.7551020e+00   5.9183673e-01   2.2665510e+00
   1.7551020e+00   6.3265306e-01   2.2883127e+00
   1.7551020e+00   6.7346939e-01   2.3287755e+00
   1.7551020e+00   7.1428571e-01   2.3922025e+00
   1.7551020e+00   7.5510204e-01   2.4831233e+00
   1.7551020e+00   7.9591837e-01   2.6063338e+00
   1.7551020e+00   8.3673469e-01   2.7668965e+00
   1.7551020e+00   8.7755102e-01   2.9701402e+00
   1.7551020e+00   9.1836735e-01   3.2216605e+00
   1.7551020e+00   9.5918367e-01   3.5273189e+00
   1.7551020e+00   1.0000000e+00   3.8932438e+00
   1.8367347e+00  -1.0000000e+00   5.5569969e-01
   1.8367347e+00  -9.5918367e-01   3.3638041e-01
   1.8367347e+00  -9.1836735e-01   1.7732756e-01
   1.8367347e+00  -8.7755102e-01   7.2412928e-02
   1.8367347e+00  -8.3673469e-01   1.5774720e-02
   1.8367347e+00  -7.9591837e-01   1.8176034e-03
   1.8367347e+00  -7.5510204e-01   2.5212687e-02
   1.8367347e+00  -7.1428571e-01   8.0897523e-02
   1.8367347e+00  -6.7346939e-01   1.6407611e-01
   1.8367347e+00  -6.3265306e-01   2.7021889e-01
   1.8367347e+00  -5.9183673e-01   3.9506275e-01
   1.8367347e+00  -5.5102041e-01   5.3461102e-01
   1.8367347e+00  -5.1020408e-01   6.8513347e-01
   1.8367347e+00  -4.6938776e-01   8.4316633e-01
   1.8367347e+00  -4.2857143e-01   1.0055123e+00
   1.8367347e+00  -3.8775510e-01   1.1692404e+00
   1.8367347e+00  -3.4693878e-01   1.3316862e+00
   1.8367347e+00  -3.0612245e-01   1.4904518e+00
   1.8367347e+00  -2.6530612e-01   1.6434056e+00
   1.8367347e+00  -2.2448980e-01   1.7886824e+00
   1.8367347e+00  -1.8367347e-01   1.9246836e+00
   1.8367347e+00  -1.4285714e-01   2.0500770e+00
   1.8367347e+00  -1.0204082e-01   2.1637968e+00
   1.8367347e+00  -6.1224490e-02   2.2650437e+00
   1.8367347e+00  -2.0408163e-02   2.3532847e+00
   1.8367347e+00   2.0408163e-02   2.4282535e+00
   1.8367347e+00   6.1224490e-02   2.4899500e+00
   1.8367347e+00   1.0204082e-01   2.5386406e+00
   1.8367347e+00   1.4285714e-01   2.5748584e+00
   1.8367347e+00   1.8367347e-01   2.5994025e+00
   1.8367347e+00   2.2448980e-01   2.6133388e+00
   1.8367347e+00   2.6530612e-01   2.6179995e+00
   1.8367347e+00   3.0612245e-01   2.6149833e+00
   1.8367347e+00   3.4693878e-01   2.6061552e+00
   1.8367347e+00   3.8775510e-01   2.5936469e+00
   1.8367347e+00   4.2857143e-01   2.5798563e+00
   1.8367347e+00   4.6938776e-01   2.5674479e+00
   1.8367347e+00   5.1020408e-01   2.5593525e+00
   1.8367347e+00   5.5102041e-01   2.5587676e+00
   1.8367347e+00   5.9183673e-01   2.5691569e+00
   1.8367347e+00   6.3265306e-01   2.5942505e+00
   1.8367347e+00   6.7346939e-01   2.6380453e+00
   1.8367347e+00   7.1428571e-01   2.7048042e+00
   1.8367347e+00   7.5510204e-01   2.7990569e+00
   1.8367347e+00   7.9591837e-01   2.9255994e+00
   1.8367347e+00   8.3673469e-01   3.0894940e+00
   1.8367347e+00   8.7755102e-01   3.2960697e+00
   1.8367347e+00   9.1836735e-01   3.5509219e+00
   1.8367347e+00   9.5918367e-01   3.8599123e+00
   1.8367347e+00   1.0000000e+00   4.2291691e+00
   1.9183673e+00  -1.0000000e+00   9.7488142e-01
   1.9183673e+00  -9.5918367e-01   7.5889408e-01
   1.9183673e+00  -9.1836735e-01   6.0317318e-01
   1.9183673e+00  -8.7755102e-01   5.0159049e-01
   1.9183673e+00  -8.3673469e-01   4.4828423e-01
   1.9183673e+00  -7.9591837e-01   4.3765906e-01
   1.9183673e+00  -7.5510204e-01   4.6438609e-01
   1.9183673e+00  -7.1428571e-01   5.2340287e-01
   1.9183673e+00  -6.7346939e-01   6.0991340e-01
   1.9183673e+00  -6.3265306e-01   7.1938812e-01
   1.9183673e+00  -5.9183673e-01   8.4756393e-01
   1.9183673e+00  -5.5102041e-01   9.9044414e-01
   1.9183673e+00  -5.1020408e-01   1.1442985e+00
   1.9183673e+00  -4.6938776e-01   1.3056633e+00
   1.9183673e+00  -4.2857143e-01   1.4713412e+00
   1.9183673e+00  -3.8775510e-01   1.6384013e+00
   1.9183673e+00  -3.4693878e-01   1.8041791e+00
   1.9183673e+00  -3.0612245e-01   1.9662766e+00
   1.9183673e+00  -2.6530612e-01   2.1225623e+00
   1.9183673e+00  -2.2448980e-01   2.2711711e+00
   1.9183673e+00  -1.8367347e-01   2.4105043e+00
   1.9183673e+00  -1.4285714e-01   2.5392296e+00
   1.9183673e+00  -1.0204082e-01   2.6562813e+00
   1.9183673e+00  -6.1224490e-02   2.7608602e+00
   1.9183673e+00  -2.0408163e-02   2.8524331e+00
   1.9183673e+00   2.0408163e-02   2.9307338e+00
   1.9183673e+00   6.1224490e-02   2.9957623e+00
   1.9183673e+00   1.0204082e-01   3.0477849e+00
   1.9183673e+00   1.4285714e-01   3.0873346e+00
   1.9183673e+00   1.8367347e-01   3.1152106e+00
   1.9183673e+00   2.2448980e-01   3.1324789e+00
   1.9183673e+00   2.6530612e-01   3.1404715e+00
   1.9183673e+00   3.0612245e-01   3.1407872e+00
   1.9183673e+00   3.4693878e-01   3.1352911e+00
   1.9183673e+00   3.8775510e-01   3.1261147e+00
   1.9183673e+00   4.2857143e-01   3.1156561e+00
   1.9183673e+00   4.6938776e-01   3.1065796e+00
   1.9183673e+00   5.1020408e-01   3.1018162e+00
   1.9183673e+00   5.5102041e-01   3.1045633e+00
   1.9183673e+00   5.9183673e-01   3.1182845e+00
   1.9183673e+00   6.3265306e-01   3.1467101e+00
   1.9183673e+00   6.7346939e-01   3.1938368e+00
   1.9183673e+00   7.1428571e-01   3.2639276e+00
   1.9183673e+00   7.5510204e-01   3.3615123e+00
   1.9183673e+00   7.9591837e-01   3.4913867e+00
   1.9183673e+00   8.3673469e-01   3.6586133e+00
   1.9183673e+00   8.7755102e-01   3.8685209e+00
   1.9183673e+00   9.1836735e-01   4.1267050e+00
   1.9183673e+00   9.5918367e-01   4.4390274e+00
   1.9183673e+00   1.0000000e+00   4.8116161e+00
   2.0000000e+00  -1.0000000e+00   1.7333333e+00
   2.0000000e+00  -9.5918367e-01   1.5206779e+00
   2.0000000e+00  -9.1836735e-01   1.3682890e+00
   2.0000000e+00  -8.7755102e-01   1.2700382e+00
   2.0000000e+00  -8.3673469e-01   1.2200639e+00
   2.0000000e+00  -7.9591837e-01   1.2127707e+00
   2.0000000e+00  -7.5510204e-01   1.2428297e+00
   2.0000000e+00  -7.1428571e-01   1.3051784e+00
   2.0000000e+00  -6.7346939e-01   1.3950209e+00
   2.0000000e+00  -6.3265306e-01   1.5078275e+00
   2.0000000e+00  -5.9183673e-01   1.6393353e+00
   2.0000000e+00  -5.5102041e-01   1.7855475e+00
   2.0000000e+00  -5.1020408e-01   1.9427338e+00
   2.0000000e+00  -4.6938776e-01   2.1074305e+00
   2.0000000e+00  -4.2857143e-01   2.2764404e+00
   2.0000000e+00  -3.8775510e-01   2.4468324e+00
   2.0000000e+00  -3.4693878e-01   2.6159421e+00
   2.0000000e+00  -3.0612245e-01   2.7813716e+00
   2.0000000e+00  -2.6530612e-01   2.9409892e+00
   2.0000000e+00  -2.2448980e-01   3.0929300e+00
   2.0000000e+00  -1.8367347e-01   3.2355951e+00
   2.0000000e+00  -1.4285714e-01   3.3676524e+00
   2.0000000e+00  -1.0204082e-01   3.4880361e+00
   2.0000000e+00  -6.1224490e-02   3.5959468e+00
   2.0000000e+00  -2.0408163e-02   3.6908517e+00
   2.0000000e+00   2.0408163e-02   3.7724844e+00
   2.0000000e+00   6.1224490e-02   3.8408448e+00
   2.0000000e+00   1.0204082e-01   3.8961993e+00
   2.0000000e+00   1.4285714e-01   3.9390809e+00
   2.0000000e+00   1.8367347e-01   3.9702890e+00
   2.0000000e+00   2.2448980e-01   3.9908891e+00
   2.0000000e+00   2.6530612e-01   4.0022137e+00
   2.0000000e+00   3.0612245e-01   4.0058614e+00
   2.0000000e+00   3.4693878e-01   4.0036972e+00
   2.0000000e+00   3.8775510e-01   3.9978528e+00
   2.0000000e+00   4.2857143e-01   3.9907261e+00
   2.0000000e+00   4.6938776e-01   3.9849816e+00
   2.0000000e+00   5.1020408e-01   3.9835501e+00
   2.0000000e+00   5.5102041e-01   3.9896291e+00
   2.0000000e+00   5.9183673e-01   4.0066822e+00
   2.0000000e+00   6.3265306e-01   4.0384398e+00
   2.0000000e+00   6.7346939e-01   4.0888984e+00
   2.0000000e+00   7.1428571e-01   4.1623213e+00
   2.0000000e+00   7.5510204e-01   4.2632378e+00
   2.0000000e+00   7.9591837e-01   4.3964442e+00
   2.0000000e+00   8.3673469e-01   4.5670027e+00
   2.0000000e+00   8.7755102e-01   4.7802423e+00
   2.0000000e+00   9.1836735e-01   5.0417584e+00
   2.0000000e+00   9.5918367e-01   5.3574126e+00
   2.0000000e+00   1.0000000e+00   5.7333333e+00


==> RecVecField3.dat <==
x	y	u	v
-1.046	-1.928	-1.721	3.150
-0.908	-1.928	-1.864	3.040
-0.769	-1.928	-1.898	2.559
-0.630	-1.928	-1.892	2.006
-0.491	-1.928	-1.891	1.640
-0.353	-1.928	-1.896	1.435
-0.214	-1.928	-1.901	1.271
-0.075	-1.928	-1.905	1.109
0.064	-1.928	-1.907	0.943
0.202	-1.928	-1.908	0.770
0.341	-1.928	-1.908	0.589
0.480	-1.928	-1.909	0.391
0.619	-1.928	-1.911	0.152
0.757	-1.928	-1.915	-0.168
0.896	-1.928	-1.923	-0.591
1.035	-1.928	-1.932	-1.113
1.174	-1.928	-1.935	-1.745
1.312	-1.928	-1.934	-2.469
1.451	-1.928	-1.929	-3.234
1.590	-1.928	-1.924	-4.011
-1.046	-1.774	-1.593	3.056
-0.908	-1.774	-1.732	2.914
-0.769	-1.774	-1.759	2.414
-0.630	-1.774	-1.750	1.874
-0.491	-1.774	-1.749	1.534
-0.353	-1.774	-1.754	1.341
-0.214	-1.774	-1.759	1.181
-0.075	-1.774	-1.763	1.022
0.064	-1.774	-1.765	0.858
0.202	-1.774	-1.767	0.688
0.341	-1.774	-1.767	0.508
0.480	-1.774	-1.768	0.310
0.619	-1.774	-1.770	0.069
0.757	-1.774	-1.773	-0.254
0.896	-1.774	-1.780	-0.682
1.035	-1.774	-1.788	-1.213
1.174	-1.774	-1.791	-1.859
1.312	-1.774	-1.789	-2.590
1.451	-1.774	-1.784	-3.357
1.590	-1.774	-1.779	-4.135
-1.046	-1.620	-1.460	2.965
-0.908	-1.620	-1.593	2.789
-0.769	-1.620	-1.614	2.274
-0.630	-1.620	-1.603	1.749
-0.491	-1.620	-1.602	1.434
-0.353	-1.620	-1.608	1.249
-0.214	-1.620	-1.614	1.092
-0.075	-1.620	-1.618	0.936
0.064	-1.620	-1.622	0.774
0.202	-1.620	-1.624	0.605
0.341	-1.620	-1.626	0.427
0.480	-1.620	-1.627	0.229
0.619	-1.620	-1.628	-0.014
0.757	-1.620	-1.631	-0.340
0.896	-1.620	-1.637	-0.773
1.035	-1.620	-1.644	-1.316
1.174	-1.620	-1.646	-1.973
1.312	-1.620	-1.644	-2.711
1.451	-1.620	-1.639	-3.481
1.590	-1.620	-1.634	-4.259
-1.046	-1.466	-1.324	2.877
-0.908	-1.466	-1.450	2.667
-0.769	-1.466	-1.464	2.138
-0.630	-1.466	-1.452	1.630
-0.491	-1.466	-1.453	1.338
-0.353	-1.466	-1.459	1.160
-0.214	-1.466	-1.466	1.004
-0.075	-1.466	-1.472	0.850
0.064	-1.466	-1.476	0.691
0.202	-1.466	-1.479	0.524
0.341	-1.466	-1.482	0.346
0.480	-1.466	-1.484	0.149
0.619	-1.466	-1.485	-0.096
0.757	-1.466	-1.488	-0.427
0.896	-1.466	-1.494	-0.866
1.035	-1.466	-1.500	-1.419
1.174	-1.466	-1.501	-2.089
1.312	-1.466	-1.498	-2.833
1.451	-1.466	-1.494	-3.604
1.590	-1.466	-1.489	-4.383
-1.046	-1.312	-1.185	2.791
-0.908	-1.312	-1.302	2.546
-0.769	-1.312	-1.310	2.006
-0.630	-1.312	-1.298	1.518
-0.491	-1.312	-1.300	1.246
-0.353	-1.312	-1.307	1.073
-0.214	-1.312	-1.315	0.919
-0.075	-1.312	-1.322	0.766
0.064	-1.312	-1.328	0.608
0.202	-1.312	-1.333	0.443
0.341	-1.312	-1.336	0.267
0.480	-1.312	-1.339	0.069
0.619	-1.312	-1.341	-0.177
0.757	-1.312	-1.344	-0.512
0.896	-1.312	-1.349	-0.958
1.035	-1.312	-1.355	-1.523
1.174	-1.312	-1.356	-2.204
1.312	-1.312	-1.353	-2.954
1.451	-1.312	-1.348	-3.727
1.590	-1.312	-1.343	-4.507
-1.046	-1.158	-1.044	2.708
-0.908	-1.158	-1.151	2.427
-0.769	-1.158	-1.154	1.878
-0.630	-1.158	-1.142	1.412
-0.491	-1.158	-1.145	1.157
-0.353	-1.158	-1.153	0.988
-0.214	-1.158	-1.162	0.835
-0.075	-1.158	-1.170	0.683
0.064	-1.158	-1.177	0.527
0.202	-1.158	-1.183	0.364
0.341	-1.158	-1.188	0.189
0.480	-1.158	-1.192	-0.009
0.619	-1.158	-1.195	-0.258
0.757	-1.158	-1.198	-0.597
0.896	-1.158	-1.204	-1.050
1.035	-1.158	-1.209	-1.628
1.174	-1.158	-1.209	-2.320
1.312	-1.158	-1.206	-3.075
1.451	-1.158	-1.202	-3.850
1.590	-1.158	-1.197	-4.630
-1.046	-1.004	-0.900	2.628
-0.908	-1.004	-0.997	2.310
-0.769	-1.004	-0.996	1.753
-0.630	-1.004	-0.985	1.311
-0.491	-1.004	-0.988	1.071
-0.353	-1.004	-0.997	0.905
-0.214	-1.004	-1.006	0.753
-0.075	-1.004	-1.015	0.602
0.064	-1.004	-1.023	0.447
0.202	-1.004	-1.031	0.285
0.341	-1.004	-1.037	0.112
0.480	-1.004	-1.043	-0.086
0.619	-1.004	-1.046	-0.337
0.757	-1.004	-1.050	-0.680
0.896	-1.004	-1.056	-1.142
1.035	-1.004	-1.061	-1.733
1.174	-1.004	-1.062	-2.436
1.312	-1.004	-1.059	-3.195
1.451	-1.004	-1.056	-3.971
1.590	-1.004	-1.051	-4.752
-1.046	-0.850	-0.755	2.551
-0.908	-0.850	-0.842	2.196
-0.769	-0.850	-0.836	1.633
-0.630	-0.850	-0.827	1.214
-0.491	-0.850	-0.831	0.987
-0.353	-0.850	-0.840	0.823
-0.214	-0.850	-0.850	0.672
-0.075	-0.850	-0.859	0.521
0.064	-0.850	-0.868	0.368
0.202	-0.850	-0.876	0.208
0.341	-0.850	-0.884	0.036
0.480	-0.850	-0.890	-0.161
0.619	-0.850	-0.894	-0.414
0.757	-0.850	-0.899	-0.762
0.896	-0.850	-0.905	-1.232
1.035	-0.850	-0.911	-1.837
1.174	-0.850	-0.912	-2.550
1.312	-0.850	-0.910	-3.313
1.451	-0.850	-0.908	-4.091
1.590	-0.850	-0.904	-4.873
-1.046	-0.695	-0.608	2.477
-0.908	-0.695	-0.685	2.084
-0.769	-0.695	-0.677	1.518
-0.630	-0.695	-0.668	1.120
-0.491	-0.695	-0.673	0.904
-0.353	-0.695	-0.683	0.742
-0.214	-0.695	-0.692	0.591
-0.075	-0.695	-0.702	0.441
0.064	-0.695	-0.712	0.289
0.202	-0.695	-0.721	0.131
0.341	-0.695	-0.729	-0.039
0.480	-0.695	-0.736	-0.236
0.619	-0.695	-0.740	-0.491
0.757	-0.695	-0.745	-0.843
0.896	-0.695	-0.752	-1.322
1.035	-0.695	-0.758	-1.940
1.174	-0.695	-0.760	-2.662
1.312	-0.695	-0.759	-3.429
1.451	-0.695	-0.758	-4.209
1.590	-0.695	-0.755	-4.993
-1.046	-0.541	-0.461	2.403
-0.908	-0.541	-0.526	1.977
-0.769	-0.541	-0.517	1.409
-0.630	-0.541	-0.510	1.031
-0.491	-0.541	-0.516	0.822
-0.353	-0.541	-0.525	0.661
-0.214	-0.541	-0.535	0.511
-0.075	-0.541	-0.545	0.361
0.064	-0.541	-0.554	0.210
0.202	-0.541	-0.564	0.053
0.341	-0.541	-0.572	-0.115
0.480	-0.541	-0.579	-0.311
0.619	-0.541	-0.584	-0.567
0.757	-0.541	-0.589	-0.923
0.896	-0.541	-0.596	-1.411
1.035	-0.541	-0.602	-2.042
1.174	-0.541	-0.605	-2.772
1.312	-0.541	-0.606	-3.542
1.451	-0.541	-0.606	-4.324
1.590	-0.541	-0.605	-5.109
-1.046	-0.387	-0.315	2.331
-0.908	-0.387	-0.368	1.873
-0.769	-0.387	-0.357	1.306
-0.630	-0.387	-0.352	0.946
-0.491	-0.387	-0.358	0.741
-0.353	-0.387	-0.367	0.581
-0.214	-0.387	-0.377	0.430
-0.075	-0.387	-0.387	0.281
0.064	-0.387	-0.397	0.131
0.202	-0.387	-0.406	-0.024
0.341	-0.387	-0.415	-0.191
0.480	-0.387	-0.422	-0.386
0.619	-0.387	-0.427	-0.643
0.757	-0.387	-0.431	-1.003
0.896	-0.387	-0.438	-1.501
1.035	-0.387	-0.444	-2.143
1.174	-0.387	-0.448	-2.879
1.312	-0.387	-0.450	-3.653
1.451	-0.387	-0.451	-4.437
1.590	-0.387	-0.451	-5.223
-1.046	-0.233	-0.170	2.259
-0.908	-0.233	-0.210	1.773
-0.769	-0.233	-0.197	1.211
-0.630	-0.233	-0.194	0.864
-0.491	-0.233	-0.201	0.661
-0.353	-0.233	-0.210	0.501
-0.214	-0.233	-0.220	0.350
-0.075	-0.233	-0.229	0.202
0.064	-0.233	-0.239	0.052
0.202	-0.233	-0.249	-0.102
0.341	-0.233	-0.258	-0.268
0.480	-0.233	-0.265	-0.463
0.619	-0.233	-0.269	-0.721
0.757	-0.233	-0.273	-1.085
0.896	-0.233	-0.279	-1.591
1.035	-0.233	-0.284	-2.244
1.174	-0.233	-0.288	-2.986
1.312	-0.233	-0.291	-3.761
1.451	-0.233	-0.294	-4.546
1.590	-0.233	-0.296	-5.334
-1.046	-0.079	-0.028	2.186
-0.908	-0.079	-0.054	1.676
-0.769	-0.079	-0.038	1.123
-0.630	-0.079	-0.036	0.787
-0.491	-0.079	-0.044	0.583
-0.353	-0.079	-0.053	0.421
-0.214	-0.079	-0.062	0.271
-0.075	-0.079	-0.072	0.122
0.064	-0.079	-0.082	-0.028
0.202	-0.079	-0.091	-0.181
0.341	-0.079	-0.100	-0.346
0.480	-0.079	-0.107	-0.541
0.619	-0.079	-0.110	-0.800
0.757	-0.079	-0.113	-1.168
0.896	-0.079	-0.118	-1.684
1.035	-0.079	-0.124	-2.345
1.174	-0.079	-0.128	-3.091
1.312	-0.079	-0.131	-3.868
1.451	-0.079	-0.135	-4.654
1.590	-0.079	-0.137	-5.443
-1.046	0.075	0.109	2.114
-0.908	0.075	0.100	1.582
-0.769	0.075	0.119	1.042
-0.630	0.075	0.121	0.715
-0.491	0.075	0.113	0.508
-0.353	0.075	0.104	0.343
-0.214	0.075	0.095	0.191
-0.075	0.075	0.085	0.042
0.064	0.075	0.076	-0.107
0.202	0.075	0.066	-0.260
0.341	0.075	0.058	-0.424
0.480	0.075	0.052	-0.620
0.619	0.075	0.049	-0.882
0.757	0.075	0.047	-1.254
0.896	0.075	0.042	-1.779
1.035	0.075	0.038	-2.448
1.174	0.075	0.034	-3.196
1.312	0.075	0.030	-3.973
1.451	0.075	0.026	-4.760
1.590	0.075	0.022	-5.549
-1.046	0.229	0.238	2.041
-0.908	0.229	0.249	1.492
-0.769	0.229	0.275	0.968
-0.630	0.229	0.277	0.648
-0.491	0.229	0.269	0.435
-0.353	0.229	0.260	0.266
-0.214	0.229	0.251	0.112
-0.075	0.229	0.242	-0.037
0.064	0.229	0.233	-0.186
0.202	0.229	0.223	-0.339
0.341	0.229	0.215	-0.504
0.480	0.229	0.210	-0.700
0.619	0.229	0.207	-0.965
0.757	0.229	0.206	-1.343
0.896	0.229	0.203	-1.876
1.035	0.229	0.199	-2.552
1.174	0.229	0.195	-3.302
1.312	0.229	0.191	-4.079
1.451	0.229	0.187	-4.865
1.590	0.229	0.183	-5.654
-1.046	0.383	0.358	1.969
-0.908	0.383	0.392	1.405
-0.769	0.383	0.426	0.899
-0.630	0.383	0.432	0.585
-0.491	0.383	0.425	0.366
-0.353	0.383	0.416	0.191
-0.214	0.383	0.407	0.034
-0.075	0.383	0.398	-0.116
0.064	0.383	0.389	-0.265
0.202	0.383	0.380	-0.418
0.341	0.383	0.372	-0.584
0.480	0.383	0.367	-0.782
0.619	0.383	0.366	-1.050
0.757	0.383	0.366	-1.434
0.896	0.383	0.364	-1.977
1.035	0.383	0.361	-2.658
1.174	0.383	0.357	-3.409
1.312	0.383	0.353	-4.184
1.451	0.383	0.349	-4.969
1.590	0.383	0.345	-5.758
-1.046	0.538	0.464	1.899
-0.908	0.538	0.527	1.323
-0.769	0.538	0.573	0.836
-0.630	0.538	0.584	0.527
-0.491	0.538	0.579	0.302
-0.353	0.538	0.571	0.118
-0.214	0.538	0.563	-0.042
-0.075	0.538	0.554	-0.194
0.064	0.538	0.545	-0.344
0.202	0.538	0.537	-0.498
0.341	0.538	0.529	-0.664
0.480	0.538	0.525	-0.864
0.619	0.538	0.525	-1.137
0.757	0.538	0.526	-1.529
0.896	0.538	0.525	-2.081
1.035	0.538	0.523	-2.767
1.174	0.538	0.519	-3.516
1.312	0.538	0.515	-4.290
1.451	0.538	0.511	-5.074
1.590	0.538	0.507	-5.862
-1.046	0.692	0.556	1.830
-0.908	0.692	0.649	1.247
-0.769	0.692	0.712	0.778
-0.630	0.692	0.731	0.473
-0.491	0.692	0.731	0.242
-0.353	0.692	0.724	0.050
-0.214	0.692	0.717	-0.117
-0.075	0.692	0.709	-0.271
0.064	0.692	0.700	-0.423
0.202	0.692	0.692	-0.577
0.341	0.692	0.685	-0.744
0.480	0.692	0.682	-0.947
0.619	0.692	0.683	-1.225
0.757	0.692	0.685	-1.626
0.896	0.692	0.686	-2.188
1.035	0.692	0.684	-2.877
1.174	0.692	0.681	-3.625
1.312	0.692	0.677	-4.397
1.451	0.692	0.673	-5.179
1.590	0.692	0.669	-5.966
-1.046	0.846	0.632	1.763
-0.908	0.846	0.758	1.176
-0.769	0.846	0.841	0.724
-0.630	0.846	0.872	0.424
-0.491	0.846	0.879	0.188
-0.353	0.846	0.875	-0.013
-0.214	0.846	0.869	-0.188
-0.075	0.846	0.862	-0.346
0.064	0.846	0.854	-0.499
0.202	0.846	0.847	-0.655
0.341	0.846	0.841	-0.823
0.480	0.846	0.838	-1.031
0.619	0.846	0.840	-1.315
0.757	0.846	0.844	-1.725
0.896	0.846	0.846	-2.297
1.035	0.846	0.846	-2.989
1.174	0.846	0.843	-3.736
1.312	0.846	0.840	-4.506
1.451	0.846	0.836	-5.286
1.590	0.846	0.833	-6.072
-1.046	1.000	0.694	1.699
-0.908	1.000	0.850	1.111
-0.769	1.000	0.957	0.676
-0.630	1.000	1.005	0.379
-0.491	1.000	1.020	0.140
-0.353	1.000	1.021	-0.069
-0.214	1.000	1.017	-0.253
-0.075	1.000	1.012	-0.418
0.064	1.000	1.005	-0.574
0.202	1.000	0.999	-0.731
0.341	1.000	0.994	-0.902
0.480	1.000	0.993	-1.114
0.619	1.000	0.997	-1.405
0.757	1.000	1.002	-1.826
0.896	1.000	1.006	-2.408
1.035	1.000	1.007	-3.103
1.174	1.000	1.005	-3.850
1.312	1.000	1.004	-4.618
1.451	1.000	1.003	-5.397
1.590	1.000	1.005	-6.185


==> VecField.dat <==
x	y	u	v
-1.046	-1.928	-1.928	3.156
-0.908	-1.928	-1.928	2.619
-0.769	-1.928	-1.928	2.187
-0.630	-1.928	-1.928	1.844
-0.491	-1.928	-1.928	1.574
-0.353	-1.928	-1.928	1.361
-0.214	-1.928	-1.928	1.188
-0.075	-1.928	-1.928	1.040
0.064	-1.928	-1.928	0.900
0.202	-1.928	-1.928	0.754
0.341	-1.928	-1.928	0.583
0.480	-1.928	-1.928	0.374
0.619	-1.928	-1.928	0.109
0.757	-1.928	-1.928	-0.227
0.896	-1.928	-1.928	-0.651
1.035	-1.928	-1.928	-1.179
1.174	-1.928	-1.928	-1.825
1.312	-1.928	-1.928	-2.608
1.451	-1.928	-1.928	-3.542
1.590	-1.928	-1.928	-4.643
-1.046	-1.774	-1.774	3.079
-0.908	-1.774	-1.774	2.542
-0.769	-1.774	-1.774	2.110
-0.630	-1.774	-1.774	1.767
-0.491	-1.774	-1.774	1.497
-0.353	-1.774	-1.774	1.284
-0.214	-1.774	-1.774	1.111
-0.075	-1.774	-1.774	0.963
0.064	-1.774	-1.774	0.823
0.202	-1.774	-1.774	0.677
0.341	-1.774	-1.774	0.506
0.480	-1.774	-1.774	0.297
0.619	-1.774	-1.774	0.032
0.757	-1.774	-1.774	-0.305
0.896	-1.774	-1.774	-0.728
1.035	-1.774	-1.774	-1.256
1.174	-1.774	-1.774	-1.903
1.312	-1.774	-1.774	-2.685
1.451	-1.774	-1.774	-3.619
1.590	-1.774	-1.774	-4.720
-1.046	-1.620	-1.620	3.002
-0.908	-1.620	-1.620	2.465
-0.769	-1.620	-1.620	2.033
-0.630	-1.620	-1.620	1.690
-0.491	-1.620	-1.620	1.420
-0.353	-1.620	-1.620	1.207
-0.214	-1.620	-1.620	1.034
-0.075	-1.620	-1.620	0.886
0.064	-1.620	-1.620	0.746
0.202	-1.620	-1.620	0.599
0.341	-1.620	-1.620	0.429
0.480	-1.620	-1.620	0.220
0.619	-1.620	-1.620	-0.045
0.757	-1.620	-1.620	-0.382
0.896	-1.620	-1.620	-0.805
1.035	-1.620	-1.620	-1.333
1.174	-1.620	-1.620	-1.980
1.312	-1.620	-1.620	-2.762
1.451	-1.620	-1.620	-3.696
1.590	-1.620	-1.620	-4.797
-1.046	-1.466	-1.466	2.925
-0.908	-1.466	-1.466	2.388
-0.769	-1.466	-1.466	1.956
-0.630	-1.466	-1.466	1.613
-0.491	-1.466	-1.466	1.343
-0.353	-1.466	-1.466	1.129
-0.214	-1.466	-1.466	0.957
-0.075	-1.466	-1.466	0.809
0.064	-1.466	-1.466	0.669
0.202	-1.466	-1.466	0.522
0.341	-1.466	-1.466	0.352
0.480	-1.466	-1.466	0.143
0.619	-1.466	-1.466	-0.122
0.757	-1.466	-1.466	-0.459
0.896	-1.466	-1.466	-0.882
1.035	-1.466	-1.466	-1.410
1.174	-1.466	-1.466	-2.057
1.312	-1.466	-1.466	-2.839
1.451	-1.466	-1.466	-3.773
1.590	-1.466	-1.466	-4.874
-1.046	-1.312	-1.312	2.848
-0.908	-1.312	-1.312	2.311
-0.769	-1.312	-1.312	1.879
-0.630	-1.312	-1.312	1.536
-0.491	-1.312	-1.312	1.266
-0.353	-1.312	-1.312	1.052
-0.214	-1.312	-1.312	0.880
-0.075	-1.312	-1.312	0.731
0.064	-1.312	-1.312	0.592
0.202	-1.312	-1.312	0.445
0.341	-1.312	-1.312	0.275
0.480	-1.312	-1.312	0.066
0.619	-1.312	-1.312	-0.199
0.757	-1.312	-1.312	-0.536
0.896	-1.312	-1.312	-0.960
1.035	-1.312	-1.312	-1.487
1.174	-1.312	-1.312	-2.134
1.312	-1.312	-1.312	-2.916
1.451	-1.312	-1.312	-3.850
1.590	-1.312	-1.312	-4.951
-1.046	-1.158	-1.158	2.770
-0.908	-1.158	-1.158	2.234
-0.769	-1.158	-1.158	1.802
-0.630	-1.158	-1.158	1.459
-0.491	-1.158	-1.158	1.189
-0.353	-1.158	-1.158	0.975
-0.214	-1.158	-1.158	0.803
-0.075	-1.158	-1.158	0.654
0.064	-1.158	-1.158	0.515
0.202	-1.158	-1.158	0.368
0.341	-1.158	-1.158	0.198
0.480	-1.158	-1.158	-0.011
0.619	-1.158	-1.158	-0.276
0.757	-1.158	-1.158	-0.613
0.896	-1.158	-1.158	-1.037
1.035	-1.158	-1.158	-1.564
1.174	-1.158	-1.158	-2.211
1.312	-1.158	-1.158	-2.993
1.451	-1.158	-1.158	-3.927
1.590	-1.158	-1.158	-5.029
-1.046	-1.004	-1.004	2.693
-0.908	-1.004	-1.004	2.157
-0.769	-1.004	-1.004	1.725
-0.630	-1.004	-1.004	1.382
-0.491	-1.004	-1.004	1.112
-0.353	-1.004	-1.004	0.898
-0.214	-1.004	-1.004	0.725
-0.075	-1.004	-1.004	0.577
0.064	-1.004	-1.004	0.438
0.202	-1.004	-1.004	0.291
0.341	-1.004	-1.004	0.121
0.480	-1.004	-1.004	-0.088
0.619	-1.004	-1.004	-0.353
0.757	-1.004	-1.004	-0.690
0.896	-1.004	-1.004	-1.114
1.035	-1.004	-1.004	-1.641
1.174	-1.004	-1.004	-2.288
1.312	-1.004	-1.004	-3.070
1.451	-1.004	-1.004	-4.004
1.590	-1.004	-1.004	-5.106
-1.046	-0.850	-0.850	2.616
-0.908	-0.850	-0.850	2.080
-0.769	-0.850	-0.850	1.648
-0.630	-0.850	-0.850	1.305
-0.491	-0.850	-0.850	1.035
-0.353	-0.850	-0.850	0.821
-0.214	-0.850	-0.850	0.648
-0.075	-0.850	-0.850	0.500
0.064	-0.850	-0.850	0.361
0.202	-0.850	-0.850	0.214
0.341	-0.850	-0.850	0.044
0.480	-0.850	-0.850	-0.166
0.619	-0.850	-0.850	-0.431
0.757	-0.850	-0.850	-0.767
0.896	-0.850	-0.850	-1.191
1.035	-0.850	-0.850	-1.718
1.174	-0.850	-0.850	-2.365
1.312	-0.850	-0.850	-3.147
1.451	-0.850	-0.850	-4.081
1.590	-0.850	-0.850	-5.183
-1.046	-0.695	-0.695	2.539
-0.908	-0.695	-0.695	2.003
-0.769	-0.695	-0.695	1.571
-0.630	-0.695	-0.695	1.228
-0.491	-0.695	-0.695	0.958
-0.353	-0.695	-0.695	0.744
-0.214	-0.695	-0.695	0.571
-0.075	-0.695	-0.695	0.423
0.064	-0.695	-0.695	0.284
0.202	-0.695	-0.695	0.137
0.341	-0.695	-0.695	-0.033
0.480	-0.695	-0.695	-0.243
0.619	-0.695	-0.695	-0.508
0.757	-0.695	-0.695	-0.844
0.896	-0.695	-0.695	-1.268
1.035	-0.695	-0.695	-1.795
1.174	-0.695	-0.695	-2.442
1.312	-0.695	-0.695	-3.224
1.451	-0.695	-0.695	-4.158
1.590	-0.695	-0.695	-5.260
-1.046	-0.541	-0.541	2.462
-0.908	-0.541	-0.541	1.926
-0.769	-0.541	-0.541	1.494
-0.630	-0.541	-0.541	1.151
-0.491	-0.541	-0.541	0.881
-0.353	-0.541	-0.541	0.667
-0.214	-0.541	-0.541	0.494
-0.075	-0.541	-0.541	0.346
0.064	-0.541	-0.541	0.207
0.202	-0.541	-0.541	0.060
0.341	-0.541	-0.541	-0.110
0.480	-0.541	-0.541	-0.320
0.619	-0.541	-0.541	-0.585
0.757	-0.541	-0.541	-0.921
0.896	-0.541	-0.541	-1.345
1.035	-0.541	-0.541	-1.872
1.174	-0.541	-0.541	-2.519
1.312	-0.541	-0.541	-3.301
1.451	-0.541	-0.541	-4.235
1.590	-0.541	-0.541	-5.337
-1.046	-0.387	-0.387	2.385
-0.908	-0.387	-0.387	1.849
-0.769	-0.387	-0.387	1.417
-0.630	-0.387	-0.387	1.074
-0.491	-0.387	-0.387	0.803
-0.353	-0.387	-0.387	0.590
-0.214	-0.387	-0.387	0.417
-0.075	-0.387	-0.387	0.269
0.064	-0.387	-0.387	0.130
0.202	-0.387	-0.387	-0.017
0.341	-0.387	-0.387	-0.187
0.480	-0.387	-0.387	-0.397
0.619	-0.387	-0.387	-0.662
0.757	-0.387	-0.387	-0.998
0.896	-0.387	-0.387	-1.422
1.035	-0.387	-0.387	-1.949
1.174	-0.387	-0.387	-2.596
1.312	-0.387	-0.387	-3.378
1.451	-0.387	-0.387	-4.312
1.590	-0.387	-0.387	-5.414
-1.046	-0.233	-0.233	2.308
-0.908	-0.233	-0.233	1.771
-0.769	-0.233	-0.233	1.340
-0.630	-0.233	-0.233	0.997
-0.491	-0.233	-0.233	0.726
-0.353	-0.233	-0.233	0.513
-0.214	-0.233	-0.233	0.340
-0.075	-0.233	-0.233	0.192
0.064	-0.233	-0.233	0.053
0.202	-0.233	-0.233	-0.094
0.341	-0.233	-0.233	-0.264
0.480	-0.233	-0.233	-0.474
0.619	-0.233	-0.233	-0.739
0.757	-0.233	-0.233	-1.075
0.896	-0.233	-0.233	-1.499
1.035	-0.233	-0.233	-2.026
1.174	-0.233	-0.233	-2.673
1.312	-0.233	-0.233	-3.456
1.451	-0.233	-0.233	-4.389
1.590	-0.233	-0.233	-5.491
-1.046	-0.079	-0.079	2.231
-0.908	-0.079	-0.079	1.694
-0.769	-0.079	-0.079	1.263
-0.630	-0.079	-0.079	0.920
-0.491	-0.079	-0.079	0.649
-0.353	-0.079	-0.079	0.436
-0.214	-0.079	-0.079	0.263
-0.075	-0.079	-0.079	0.115
0.064	-0.079	-0.079	-0.024
0.202	-0.079	-0.079	-0.171
0.341	-0.079	-0.079	-0.341
0.480	-0.079	-0.079	-0.551
0.619	-0.079	-0.079	-0.816
0.757	-0.079	-0.079	-1.152
0.896	-0.079	-0.079	-1.576
1.035	-0.079	-0.079	-2.103
1.174	-0.079	-0.079	-2.750
1.312	-0.079	-0.079	-3.533
1.451	-0.079	-0.079	-4.467
1.590	-0.079	-0.079	-5.568
-1.046	0.075	0.075	2.154
-0.908	0.075	0.075	1.617
-0.769	0.075	0.075	1.186
-0.630	0.075	0.075	0.843
-0.491	0.075	0.075	0.572
-0.353	0.075	0.075	0.359
-0.214	0.075	0.075	0.186
-0.075	0.075	0.075	0.038
0.064	0.075	0.075	-0.102
0.202	0.075	0.075	-0.248
0.341	0.075	0.075	-0.418
0.480	0.075	0.075	-0.628
0.619	0.075	0.075	-0.893
0.757	0.075	0.075	-1.229
0.896	0.075	0.075	-1.653
1.035	0.075	0.075	-2.180
1.174	0.075	0.075	-2.827
1.312	0.075	0.075	-3.610
1.451	0.075	0.075	-4.544
1.590	0.075	0.075	-5.645
-1.046	0.229	0.229	2.077
-0.908	0.229	0.229	1.540
-0.769	0.229	0.229	1.108
-0.630	0.229	0.229	0.765
-0.491	0.229	0.229	0.495
-0.353	0.229	0.229	0.282
-0.214	0.229	0.229	0.109
-0.075	0.229	0.229	-0.039
0.064	0.229	0.229	-0.179
0.202	0.229	0.229	-0.325
0.341	0.229	0.229	-0.495
0.480	0.229	0.229	-0.705
0.619	0.229	0.229	-0.970
0.757	0.229	0.229	-1.306
0.896	0.229	0.229	-1.730
1.035	0.229	0.229	-2.258
1.174	0.229	0.229	-2.904
1.312	0.229	0.229	-3.687
1.451	0.229	0.229	-4.621
1.590	0.229	0.229	-5.722
-1.046	0.383	0.383	2.000
-0.908	0.383	0.383	1.463
-0.769	0.383	0.383	1.031
-0.630	0.383	0.383	0.688
-0.491	0.383	0.383	0.418
-0.353	0.383	0.383	0.205
-0.214	0.383	0.383	0.032
-0.075	0.383	0.383	-0.116
0.064	0.383	0.383	-0.256
0.202	0.383	0.383	-0.402
0.341	0.383	0.383	-0.573
0.480	0.383	0.383	-0.782
0.619	0.383	0.383	-1.047
0.757	0.383	0.383	-1.383
0.896	0.383	0.383	-1.807
1.035	0.383	0.383	-2.335
1.174	0.383	0.383	-2.981
1.312	0.383	0.383	-3.764
1.451	0.383	0.383	-4.698
1.590	0.383	0.383	-5.799
-1.046	0.538	0.538	1.923
-0.908	0.538	0.538	1.386
-0.769	0.538	0.538	0.954
-0.630	0.538	0.538	0.611
-0.491	0.538	0.538	0.341
-0.353	0.538	0.538	0.128
-0.214	0.538	0.538	-0.045
-0.075	0.538	0.538	-0.193
0.064	0.538	0.538	-0.333
0.202	0.538	0.538	-0.479
0.341	0.538	0.538	-0.650
0.480	0.538	0.538	-0.859
0.619	0.538	0.538	-1.124
0.757	0.538	0.538	-1.460
0.896	0.538	0.538	-1.884
1.035	0.538	0.538	-2.412
1.174	0.538	0.538	-3.058
1.312	0.538	0.538	-3.841
1.451	0.538	0.538	-4.775
1.590	0.538	0.538	-5.876
-1.046	0.692	0.692	1.846
-0.908	0.692	0.692	1.309
-0.769	0.692	0.692	0.877
-0.630	0.692	0.692	0.534
-0.491	0.692	0.692	0.264
-0.353	0.692	0.692	0.051
-0.214	0.692	0.692	-0.122
-0.075	0.692	0.692	-0.270
0.064	0.692	0.692	-0.410
0.202	0.692	0.692	-0.557
0.341	0.692	0.692	-0.727
0.480	0.692	0.692	-0.936
0.619	0.692	0.692	-1.201
0.757	0.692	0.692	-1.538
0.896	0.692	0.692	-1.961
1.035	0.692	0.692	-2.489
1.174	0.692	0.692	-3.136
1.312	0.692	0.692	-3.918
1.451	0.692	0.692	-4.852
1.590	0.692	0.692	-5.953
-1.046	0.846	0.846	1.769
-0.908	0.846	0.846	1.232
-0.769	0.846	0.846	0.800
-0.630	0.846	0.846	0.457
-0.491	0.846	0.846	0.187
-0.353	0.846	0.846	-0.027
-0.214	0.846	0.846	-0.199
-0.075	0.846	0.846	-0.347
0.064	0.846	0.846	-0.487
0.202	0.846	0.846	-0.634
0.341	0.846	0.846	-0.804
0.480	0.846	0.846	-1.013
0.619	0.846	0.846	-1.278
0.757	0.846	0.846	-1.615
0.896	0.846	0.846	-2.038
1.035	0.846	0.846	-2.566
1.174	0.846	0.846	-3.213
1.312	0.846	0.846	-3.995
1.451	0.846	0.846	-4.929
1.590	0.846	0.846	-6.030
-1.046	1.000	1.000	1.692
-0.908	1.000	1.000	1.155
-0.769	1.000	1.000	0.723
-0.630	1.000	1.000	0.380
-0.491	1.000	1.000	0.110
-0.353	1.000	1.000	-0.104
-0.214	1.000	1.000	-0.276
-0.075	1.000	1.000	-0.424
0.064	1.000	1.000	-0.564
0.202	1.000	1.000	-0.711
0.341	1.000	1.000	-0.881
0.480	1.000	1.000	-1.090
0.619	1.000	1.000	-1.355
0.757	1.000	1.000	-1.692
0.896	1.000	1.000	-2.116
1.035	1.000	1.000	-2.643
1.174	1.000	1.000	-3.290
1.312	1.000	1.000	-4.072
1.451	1.000	1.000	-5.006
1.590	1.000	1.000	-6.107


==> vector_field.dat <==
%% LaTeX2e file `vector_field.dat'
%% generated by the `filecontents' environment
%% from source `root+++' on 2019/03/17.
%%
x y u v
0 0 1 0
1 1 1 1
2 4 1 4
3 9 1 6
4 16 1 8

